EndNet: Sparse AutoEncoder Network for Endmember Extraction and Hyperspectral Unmixing

Data acquired from multi-channel sensors is a highly valuable asset to interpret the environment for a variety of remote sensing applications. However, low spatial resolution is a critical limitation for previous sensors and the constituent materials of a scene can be mixed in different fractions due to their spatial interactions. Spectral unmixing is a technique that allows us to obtain the material spectral signatures and their fractions from hyperspectral data. In this paper, we propose a novel endmember extraction and hyperspectral unmixing scheme, so called \textit{EndNet}, that is based on a two-staged autoencoder network. This well-known structure is completely enhanced and restructured by introducing additional layers and a projection metric (i.e., spectral angle distance (SAD) instead of inner product) to achieve an optimum solution. Moreover, we present a novel loss function that is composed of a Kullback-Leibler divergence term with SAD similarity and additional penalty terms to improve the sparsity of the estimates. These modifications enable us to set the common properties of endmembers such as non-linearity and sparsity for autoencoder networks. Lastly, due to the stochastic-gradient based approach, the method is scalable for large-scale data and it can be accelerated on Graphical Processing Units (GPUs). To demonstrate the superiority of our proposed method, we conduct extensive experiments on several well-known datasets. The results confirm that the proposed method considerably improves the performance compared to the state-of-the-art techniques in literature.

==> data_bn.txt <==
true-error
-0.106504433630390
-0.765909391710049
-0.0507559245742024
-1.90903673001252
-1.92606558012537
-1.73906217150180
-0.0915873750005887
-1.44372668582010
-1.68999732887289
-0.479961296906692
-1.84687474122761
1.49183280066919
-1.66684039155732
-2.34844234969399
-1.53605708924533
-1.41852987345572
-2.30599153807426
-1.69799470648800
-1.54351297611918
-1.45830719311219
-1.11798184613735
-1.32231679088617
-2.34828637465008
-0.746339696055582
-1.85125509720776
-1.95511939169248
-1.85093099985426
1.67577240910215
-1.28750879728935
-0.278196279349606
-1.46805932296597
-0.676053772647363
-2.21257848427311
-1.39597900087318
-2.12320252639891
-1.48456091128109
-0.814058966470824
-2.22206085656830
-0.716261142746666
-0.358660748908780
-1.40889108786166
-0.133356518959869
-1.35104659656306
2.23966876700675
-1.68559943609351
-1.40645881561215
-0.622933879831813
-2.20947833757250
-0.646292725177375
-1.20376519130250
-0.759445587211826
-0.156393517172594
-2.37538645730588
-1.14738415906286
-1.36990459078960
-1.95482904648023
-0.841078544910207
1.30842442138225
-1.60992508356542
-1.77432359577763
-2.24566433180941
0.212735771133555
0.410614648912928
-0.934899130647452
-1.72137304042135
-1.27998619611332
-0.358354153066494
0.283568573720774
0.162744647816014
0.0586156632339312
-1.23476373407231
-0.0535348577461158
0.444368650184832
-1.98882025234407
0.407102748897550
-1.90446149543394
0.255757050465576
-0.601788062176829
0.187050871407713
-0.101633382563690
-0.126961262005049
-0.472427493947875
0.485328173453730
-0.0285351938354141
-0.746790649174028
-0.505276808704881
-0.238430675232650
-0.958319766275278
0.431516125000297
0.191073481376488
-0.205315724642971
-3.03868465463575
-0.430846956581751
-1.73321806696165
-0.141778342377611
-1.54318891667109
-0.0772292693759241
-0.00311240813085711
-0.373629581022235
-0.240301278317297
-0.165460948210493
-0.157163831573138
-0.693783237573225
-2.39831234030087
-0.148425207648777
-3.37381470620169
-0.696896474488482
-3.51918938397094
0.535146635686527
0.234570215783155
-1.17035655470504
-0.369678751873301
-2.04510600628690
-0.337413623243576
-1.44027846608700
-2.13822977085948
-0.279855531528523
0.395580697625814
-0.260564010812416
0.336926543759653
-0.560177881342043
-2.95032771203936
0.156805202337859
0.342090056081806
-0.162682817281406
-2.06975291782310
-1.11149701856723
-1.09692830318417
-2.01087145119225
-1.70447671753261
0.0204324557870904
-0.213785408463229
0.303966785705231
-0.629121744193865
-0.0747208542893106
0.222081848430310
-0.339947964342561
-2.14409765622535
-0.311739186866364
-1.77220542838047
-0.385326785158070
0.951624861585789
-0.657781599899308
-1.19719739997067
0.708682631866267
0.760086901579602
-0.512000959973016
-0.984262417695915
-1.58535617284354
-1.33523540709640
0.806553493840265
-1.79993703601605
-0.187975356434831
0.0654622028291412
0.637982086745259
-1.83581632642007
0.480741754313500
-1.97589081909711
0.00570960778851570
-1.84273772468482
0.672651431065954
-0.903365077647993
0.748560581461131
0.588182152629599
-1.08002091125945
0.701892404867418
-1.39623329262496
-2.00177787689264
-1.30451099009157
-1.73341288751313
0.640304564382180
-1.31424489642957
-0.554366688072980
-0.138878894269561
-1.84790376530275
0.808695763236140
-1.97014865079699
0.482589872183742
-1.91768026366451
-1.99241137515676
0.785549478785275
-0.537188704736303
-1.17552599397306
0.0534949577051131
-1.47383697505244
-1.63770205946658
-0.0224321247825108
0.305619858149355
0.705289415679626
-2.06856698117114
-0.781733560002059
-1.67036025517653
-0.831749338281899
-0.377337871963452
-2.49221801505431
-1.95313030236781
-2.41483003720062
-1.67797633099549
-2.30790898325275
-2.37504419700065
-2.01768530465166
-0.0356734168813990
-1.90728809827840
-0.142702667461003
-2.07612157377230
-2.64875501063770
-1.85203186660312
-1.37675244897684
-2.38905223040194
-2.76896344452917
-1.94286370061346
-1.40399056630101
-0.939866867080445
-1.25717342020017
-2.47366682743583
-0.462716366377335
-1.98781457567812
-1.97766045146784
-2.65073221861744
-0.900200967075209
-2.81202623410806
-0.158685059520495
-2.53857977303961
-0.147744782526167
-2.36780816385954
-1.68577704706980
-2.54385935134559
-2.44884765762571
-1.16684456410351
-2.43087830680668
-0.784711365920626
0.378783486014180
-0.992654201831637
1.40311615749794
-2.75536630421321
-0.127857148155668
-1.79657553856375
-2.03763295705345
-0.541616693173818
-2.43446338225284
0.177251138781754
-2.62021235136222
-0.361648376998998
0.201356241596816
-2.51068039717427
-1.90340270774069
-1.13304603915487
-2.13615596688519
-1.13278628194816
-0.329332421357233
-2.34023000079983
-2.33877219863588
-2.43012182953154
-0.00902460313055720
-1.85512070446296
-0.595530241029618
0.778780511016990
0.314829584529407
-1.48525269461842
-0.785060219715240
-1.62236769555595
-0.0572289645735509
-0.972901818745564
-1.27243317867373
-0.710988583007088
0.0378851549847402
-0.771638410380130
-2.48312173496320
-0.615854695051614
-2.51196367684108
-0.0871340521694524
0.447078345245952
-2.09752092302053
-1.96254343899652
-0.500918485844105
0.300511536290376
0.762685093069731
0.659448387329846
-2.25475056447701
0.377229563897937
-0.917465919508257
-1.01365252653638
-2.05535090203189
-1.05570966606932
-1.47179188458412
0.0774305970940029
-1.16315789458522
0.106844589319780
-2.01261850987563
0.181028394920951
-1.99153322301817
-1.76958755687386
0.363767980904091
-2.08101115408731
0.365560971552654
-0.473054760390679
0.368525201906623
-1.96670978193213
-1.66244304179081
-2.50700641726465
-0.488808527871294
-0.766780770306086
0.652448442010631
-2.07962570784727
-0.297004337173445
-1.48631353956724
0.381332046669793
-0.235537625851867
-2.21144132280350
-0.332086072643930
0.416089499955798
-1.33681708428104
0.630709983202534
-1.67989940787343
-1.18181642014649
-1.67018649907960
-2.06609640130534
-0.186294034043376
-0.793007610629509
0.561383283255068
-0.486329789258708
-0.653673466904912
-0.201934124419071
0.0270843048672996
-0.530737476391249
0.348688485052709
-0.147038720476831
-0.193441304856125
0.383749172259023
-1.55074541889917
0.214552354395273
-2.21249173133707
0.482570047562484
-1.56904559571102
0.744251559608523
0.612293614649604
-1.32010842306880
-1.02694443608494
0.535539299525021
0.600662435928106
0.245486421132138
0.506839299818061
-1.52049748492056
-0.389840774645114
-0.00288194119541263
-0.405475249066494
-0.925823420055635
-1.99894338091368
-0.405062740692887
-1.11772657779009
0.305666690801812
-1.09320758958592
-1.26747155862761
0.900235349002247
-1.19124452370581
-1.08554740265346
0.423970608451634
-1.37240728618082
-0.0945576620084601
-2.10055137653658
0.210224204591664
-3.88246160759011
-0.805776484386905
-3.34551848720160
0.475143161619353
0.0145839533479499
-0.166591976333239
-1.41531968878588
-1.79769187494083
-0.601276311994541
-0.846590047284860
-1.68225604672983
-1.31325242510470
0.411878755012722
0.238525173156755
-0.334521442089693
0.735712606582234
-2.57430478281036
0.176368080829738
-0.643572576194768
-1.37043802801975
-1.47391040726614
-0.453658255915794
-0.305745647088344
0.402327854862463
0.786920198105813
-1.35112158182363
-0.992148033475772
-1.54182363377588
-0.621020165398697
-0.913839909396263
-1.30747922415195
-1.05111035685427
1.06493467740760
-0.990339949798219
-0.343723122933748
-1.04533312084459
-1.86457253690650
-0.747943810615924
-0.245523607249175
-1.59935558756000
-1.61140145746029
-0.969977855010887
-0.309112825508709
0.265785624715519
-0.0357619340970466
-1.68615569703962
0.602991878658156
-1.08225814774180
-1.00621673113289
-1.64980859787796
0.360150571277568
-1.49132265106618
1.01696994050480
-1.39588732766976
0.931143670021898
-1.56261226368138
-0.584634719509583
-1.58114655796129
-1.38882653978213
-0.175659224605052
-1.53828317904772
0.402021758966641
1.37710519336050
0.00826334492408443
1.86847262764607
-1.42538847571705
0.373244329536908
-0.882511112770192
-1.14816139479643
0.649120389582359
-1.58676855286271
1.22973894768588
-1.45485256152697
0.797375732097708
1.29959730010827
-1.71745659664479
-0.834030958841849
0.0271712568392954
-1.26506459167041
0.145976356331790
0.470101469120105
-1.30518379038426
-1.47826674972409
-1.58069620455004
1.09788971113962
-0.702834519472094
0.613609067976170

==> data_d1.txt <==
x	y
1	0.013058672
2	0.004414199
3	0.024645944
4	0.097616249
5	0.059591687
6	0.086854927
7	0.062350561
8	0.06860401
9	0.06823616
10	0.072834284
11	0.075041383
12	0.080926982
13	0.08754828
14	0.099319478
15	0.105940776
16	0.109251425
17	0.110354975
18	0.108883576
19	0.107596101
20	0.106124701
21	0.104285452
22	0.106308626
23	0.105205076
24	0.107228251
25	0.107963951
26	0.107412176
27	0.105756851
28	0.090753977
29	0.106860401
30	0.107228251
31	0.107780026
32	0.110354975
33	0.128747471
34	0.165716388
35	0.209490528
36	0.254184293
37	0.272768341
38	0.323340077
39	0.342468273
40	0.35718227
41	0.390038497
42	0.37723009
43	0.419352298
44	0.355969581
45	0.346032549
46	0.399301085
47	0.405554534
48	0.421938761
49	0.420084605
50	0.423395255
51	0.428545154
52	0.440042018
53	0.453834048
54	0.449144749
55	0.452087548
56	0.458340997
57	0.461835571
58	0.416510807
59	0.46735332
60	0.466433695
61	0.470296119
62	0.469008644
63	0.46882472
64	0.46775474
65	0.479676292
66	0.487217215
67	0.490895715
68	0.498436638
69	0.502115137
70	0.507816811
71	0.515173809
72	0.522753203
73	0.557323519
74	0.528784256
75	0.533198455
76	0.530623506
77	0.524553982
78	0.526761081
79	0.532756961
80	0.516461284
81	0.504690086
82	0.498988413
83	0.501379437
84	0.501563362
85	0.503218687
86	0.51075961
87	0.515357734
88	0.524553982
89	0.531727055
90	0.542245095
91	0.543682178
92	0.547912452
93	0.547912452
94	0.559131874
95	0.567224572
96	0.561155049
97	0.562074674
98	0.562626448
99	0.568879897
100	0.584697443
101	0.615183784
102	0.57752437
103	0.574581571
104	0.572558396
105	0.345411072
106	0.295322733
107	0.294096009
108	0.297958433
109	0.290969285
110	0.289497885
111	0.291888909
112	0.300717307
113	0.313775979
114	0.326466802
115	0.336214824
116	0.349825271
117	0.367794723
118	0.373919441
119	0.384954938
120	0.364826143
121	0.403531359
122	0.449820051
123	0.423395255
124	0.435902152
125	0.4428913
126	0.448592974
127	0.454110723
128	0.465321404
129	0.437066097
130	0.511073621
131	0.460732021
132	0.506650595
133	0.447305499
134	0.443443075
135	0.436270002
136	0.427809454
137	0.424682729
138	0.423027405
139	0.372371316
140	0.415772672
141	0.436086077
142	0.436270002
143	0.444178775
144	0.48798837
145	0.502482987
146	0.185948133
147	0.232665073
148	0.232113298
149	0.238550671
150	0.246827294
151	0.256391392
152	0.254552143
153	0.24627552
154	0.270001839
155	0.26853044
156	0.26595549
157	0.263012691
158	0.271841089
159	0.265035865
160	0.255655692
161	0.262644841
162	0.262644841
163	0.259885967
164	0.261725216
165	0.256207467
166	0.265403715
167	0.263748391
168	0.270553614
169	0.280669487
170	0.277542763
171	0.331676109
172	0.289497885
173	0.291153209
174	0.302439539
175	0.282140887
176	0.276439213
177	0.25667834
178	0.250873644
179	0.199274453
180	0.231929373
181	0.225124149
182	0.219422476
183	0.209490528
184	0.200478205
185	0.211145852
186	0.214088652
187	0.215008277
188	0.205995954
189	0.19955858
190	0.211329777
191	0.195880081
192	0.206547729
193	0.189626632
194	0.178591135
195	0.183557109
196	0.166768291
197	0.159646864
198	0.153209491


==> data_d2.txt <==
x	y
1	0.034418427
2	0.007356998
3	0.038983978
4	0.087714819
5	0.061614861
6	0.063920957
7	0.071730734
8	0.123662064
9	0.073386058
10	0.077800257
11	0.079639507
12	0.085157256
13	0.089939305
14	0.094169579
15	0.096744528
16	0.099503403
17	0.122619604
18	0.064638466
19	0.107596101
20	0.107963951
21	0.107228251
22	0.116752889
23	0.105756851
24	0.105940776
25	0.105756851
26	0.106124701
27	0.104469376
28	0.100055177
29	0.147579008
30	0.100423027
31	0.100476125
32	0.101526577
33	0.065590164
34	0.120286923
35	0.126908221
36	0.127827846
37	0.141584315
38	0.114953099
39	0.118815523
40	0.125252897
41	0.125620747
42	0.10590913
43	0.134081295
44	0.145949675
45	0.145116792
46	0.145300717
47	0.147875667
48	0.148822714
49	0.142725768
50	0.147323892
51	0.146404267
52	0.09563047
53	0.149714916
54	0.152289866
55	0.15504874
56	0.229589188
57	0.127045535
58	0.158359389
59	0.171624592
60	0.159830789
61	0.159830789
62	0.157991539
63	0.159279014
64	0.162957513
65	0.164980688
66	0.166819937
67	0.143605517
68	0.175096561
69	0.180430384
70	0.183557109
71	0.185948133
72	0.190914107
73	0.195880081
74	0.20185415
75	0.175675419
76	0.203421004
77	0.204708479
78	0.269519717
79	0.208938753
80	0.205812029
81	0.203421004
82	0.19992643
83	0.203053154
84	0.204708479
85	0.206179879
86	0.178384494
87	0.214456502
88	0.218135001
89	0.223836675
90	0.228066949
91	0.231377598
92	0.219160016
93	0.24259702
94	0.233584697
95	0.233449201
96	0.208645446
97	0.248779656
98	0.225124149
99	0.231193673
100	0.239102446
101	0.237998896
102	0.298016225
103	0.280117712
104	0.453375023
105	0.308626081
106	0.301440729
107	0.230090123
108	0.200110355
109	0.169210962
110	0.168659187
111	0.179694685
112	0.168843112
113	0.15615229
114	0.15615229
115	0.15468089
116	0.158359389
117	0.159279014
118	0.161118264
119	0.16336517
120	0.204637227
121	0.175464411
122	0.176384035
123	0.17656796
124	0.17247963
125	0.185396358
126	0.184844583
127	0.187419533
128	0.190914107
129	0.291858408
130	0.190362332
131	0.160718404
132	0.191465882
133	0.191098032
134	0.180482733
135	0.192937282
136	0.193305132
137	0.192201582
138	0.195880081
139	0.177629164
140	0.197167556
141	0.163748296
142	0.211145852
143	0.227331249
144	0.282876586
145	0.362332168
146	0.074305683
147	0.077150171
148	0.096560603
149	0.092330329
150	0.087732205
151	0.088835755
152	0.096192753
153	0.084605481
154	0.085528488
155	0.100423027
156	0.101894427
157	0.104837226
158	0.11164245
159	0.112929925
160	0.103917602
161	0.105389001
162	0.105389001
163	0.107044326
164	0.109251425
165	0.106686937
166	0.108883576
167	0.107596101
168	0.107412176
169	0.11237815
170	0.113849549
171	0.112929925
172	0.113665624
173	0.122241689
174	0.1098032
175	0.107228251
176	0.108515726
177	0.109998717
178	0.101894427
179	0.106860401
180	0.104285452
181	0.099319478
182	0.100423027
183	0.099687328
184	0.101158727
185	0.093249954
186	0.107222668
187	0.088835755
188	0.097664153
189	0.102262277
190	0.089203605
191	0.115535758
192	0.091962479
193	0.090675005
194	0.084421556
195	0.063454111
196	0.06602906
197	0.073569983
198	0.042496896


==> data_d3.txt <==
x	y
1	0.016737171
2	0.000183925
3	0.057782448
4	0.038624241
5	0.04340629
6	0.023243242
7	0.04487769
8	0.045061615
9	0.04561339
10	0.04634909
11	0.050579364
12	0.051131138
13	0.063086261
14	0.075961008
15	0.083685856
16	0.089939305
17	0.092698179
18	0.08865183
19	0.081846607
20	0.094083413
21	0.075777083
22	0.073386058
23	0.068787935
24	0.034027235
25	0.0963094
26	0.0943663
27	0.027102386
28	0.057016737
29	0.054257863
30	0.062534486
31	0.064373736
32	0.143244542
33	0.083501931
34	0.13463307
35	0.210270804
36	0.267978665
37	0.333842411
38	0.375022991
39	0.408497333
40	0.424682729
41	0.441971676
42	0.467579059
43	0.455398198
44	0.463674821
45	0.46661762
46	0.471951444
47	0.479676292
48	0.485561891
49	0.491815339
50	0.498068788
51	0.499048001
52	0.521247077
53	0.556126011
54	0.523634357
55	0.527496781
56	0.529703881
57	0.530807431
58	0.542194757
59	0.527496781
60	0.542005122
61	0.528635272
62	0.500868154
63	0.519955858
64	0.528232481
65	0.534302005
66	0.543498253
67	0.550303476
68	0.558028324
69	0.565201398
70	0.570351297
71	0.57789222
72	0.586168843
73	0.594629391
74	0.592790142
75	0.591502667
76	0.60778965
77	0.57789222
78	0.565753173
79	0.552669514
80	0.570203945
81	0.519955858
82	0.502666912
83	0.505425786
84	0.504690086
85	0.504506161
86	0.505609711
87	0.511311385
88	0.522714732
89	0.529887806
90	0.539451904
91	0.505185435
92	0.567597552
93	0.549016001
94	0.545337502
95	0.551407026
96	0.552878426
97	0.549567776
98	0.50620485
99	0.550671326
100	0.55379805
101	0.53485378
102	0.512782785
103	0.487517199
104	0.419900681
105	0.130402796
106	0.140334743
107	0.135736619
108	0.137575869
109	0.151002391
110	0.148611367
111	0.151554166
112	0.173257311
113	0.192569432
114	0.200925648
115	0.22144565
116	0.238550671
117	0.251057569
118	0.261541291
119	0.272392864
120	0.279933787
121	0.29004966
122	0.243530871
123	0.30936178
124	0.315063454
125	0.324259702
126	0.332536325
127	0.335111275
128	0.337502299
129	0.338973699
130	0.35709483
131	0.393568692
132	0.331432775
133	0.328122126
134	0.332969509
135	0.311752805
136	0.302740482
137	0.301085157
138	0.288206758
139	0.289865735
140	0.28784256
141	0.291337134
142	0.283428361
143	0.246201981
144	0.269450064
145	0.249034394
146	0.153968554
147	0.124149347
148	0.130586721
149	0.118815523
150	0.128931396
151	0.130954571
152	0.131138495
153	0.154129115
154	0.139231194
155	0.148795292
156	0.143277543
157	0.144932867
158	0.177370429
159	0.146956042
160	0.145842368
161	0.15652014
162	0.13811977
163	0.159095089
164	0.158175464
165	0.160934339
166	0.163509288
167	0.161118264
168	0.165716388
169	0.172153761
170	0.176016185
171	0.178958985
172	0.195584274
173	0.184660658
174	0.183741034
175	0.183373184
176	0.173073386
177	0.167923487
178	0.168843112
179	0.158359389
180	0.190556171
181	0.115909948
182	0.145852492
183	0.160745236
184	0.138127644
185	0.127827846
186	0.126831363
187	0.128563546
188	0.126908221
189	0.118447673
190	0.154386084
191	0.115137024
192	0.187586222
193	0.115320949
194	0.11164245
195	0.092698179
196	0.104469376
197	0.071914659
198	0.103124181


==> data_d4.txt <==
x	y
1	0.008276623
2	0.013426522
3	0.037520692
4	0.077959295
5	0.086444731
6	0.094905279
7	0.100974802
8	0.095322565
9	0.107780026
10	0.114401324
11	0.118631598
12	0.125988597
13	0.131874195
14	0.137391944
15	0.142725768
16	0.146956042
17	0.149714916
18	0.102177351
19	0.152657716
20	0.147875667
21	0.13389737
22	0.121574398
23	0.119919073
24	0.116056649
25	0.137845689
26	0.079552114
27	0.103181902
28	0.098951628
29	0.095824903
30	0.097296303
31	0.098032003
32	0.094721354
33	0.08865183
34	0.078535957
35	0.06602906
36	0.117762988
37	0.044693765
38	0.041199191
39	0.040831341
40	0.040095641
41	0.037704617
42	0.040647416
43	0.041383116
44	0.040463491
45	0.04414199
46	0.04340629
47	0.041567041
48	0.039543866
49	0.038440316
50	0.064631039
51	0.039359941
52	0.046761923
53	0.038624241
54	0.037704617
55	0.038256391
56	0.036417142
57	0.037336767
58	0.029244068
59	0.028692294
60	0.028692294
61	0.01566328
62	0.035497517
63	0.035681442
64	0.090768007
65	0.036601067
66	0.037152842
67	0.036417142
68	0.037152842
69	0.036613826
70	0.037152842
71	0.036784992
72	0.036417142
73	0.037520692
74	0.038440316
75	0.037520692
76	0.034210042
77	0.033474342
78	0.023542395
79	0.025381644
80	0.030531543
81	0.037327979
82	0.035497517
83	0.035497517
84	0.080999407
85	0.066522968
86	0.024032508
87	0.036233217
88	0.036233217
89	0.035865367
90	0.036601067
91	0.036233217
92	0.036233217
93	0.043958065
94	0.037520692
95	0.038072466
96	0.038440316
97	0.037520692
98	0.045815315
99	0.036968917
100	0.041015266
101	0.038624241
102	0.038440316
103	0.035681442
104	0.039822112
105	0.007908773
106	0.013426522
107	0.02335847
108	0.029609103
109	0.028324444
110	0.032554718
111	0.030531543
112	0.030715468
113	0.033106493
114	0.033474342
115	0.033842192
116	0.046978347
117	0.033842192
118	0.034761817
119	0.035313592
120	0.036417142
121	0.034945742
122	0.034210042
123	0.033818779
124	0.014574331
125	0.036049292
126	0.035313592
127	0.034660106
128	0.034393967
129	0.033842192
130	0.079703017
131	0.033842192
132	0.034210042
133	0.033474342
134	0.032186868
135	0.032738643
136	0.032738643
137	0.033290418
138	0.031267243
139	0.030531543
140	0.033807869
141	0.032554718
142	0.033842192
143	0.029060143
144	0.022438845
145	0.02115137
146	0.029244068
147	0.047084789
148	0.026117344
149	0.025749494
150	0.027036969
151	0.031819018
152	0.026853044
153	0.009564098
154	0.028140519
155	0.024462019
156	0.027956594
157	0.032370793
158	0.02262277
159	0.011919508
160	0.026669119
161	0.025013794
162	0.027036969
163	0.008051604
164	0.064885389
165	0.024462019
166	0.031267243
167	0.02151922
168	0.028324444
169	0.026853044
170	0.025933419
171	0.023390736
172	0.024645944
173	0.026301269
174	0.027772669
175	0.025933419
176	0.061028539
177	0.021703145
178	0.022070995
179	0.023910245
180	0.054120603
181	0.02041567
182	0.049306828
183	0.017288946
184	0.017288946
185	0.019863896
186	0.02262277
187	0.024278095
188	0.02409417
189	0.030715468
190	0.025013794
191	0
192	0.023542395
193	0.026485194
194	0.02078352
195	0.052646683
196	0
197	0.025565569
198	0.02188707


==> data_o1.txt <==
x	y
1	0.013058672
2	0.004414199
3	0.024645944
4	0.049107964
5	0.059591687
6	0.063454111
7	0.062350561
8	0.06860401
9	0.06823616
10	0.072834284
11	0.075041383
12	0.080926982
13	0.08754828
14	0.099319478
15	0.105940776
16	0.109251425
17	0.110354975
18	0.108883576
19	0.107596101
20	0.106124701
21	0.104285452
22	0.106308626
23	0.105205076
24	0.107228251
25	0.107963951
26	0.107412176
27	0.105756851
28	0.104653301
29	0.106860401
30	0.107228251
31	0.107780026
32	0.110354975
33	0.128747471
34	0.165716388
35	0.209490528
36	0.254184293
37	0.294279934
38	0.323340077
39	0.342468273
40	0.35718227
41	0.366378518
42	0.37723009
43	0.382747839
44	0.388081663
45	0.390840537
46	0.399301085
47	0.405554534
48	0.414199007
49	0.420084605
50	0.423395255
51	0.428545154
52	0.434798602
53	0.440132426
54	0.449144749
55	0.452087548
56	0.458340997
57	0.461835571
58	0.458708847
59	0.46735332
60	0.466433695
61	0.470296119
62	0.469008644
63	0.46882472
64	0.473238919
65	0.479676292
66	0.487217215
67	0.490895715
68	0.498436638
69	0.502115137
70	0.507816811
71	0.515173809
72	0.520875483
73	0.528232481
74	0.528784256
75	0.533198455
76	0.530623506
77	0.524553982
78	0.526761081
79	0.521795108
80	0.516461284
81	0.504690086
82	0.498988413
83	0.501379437
84	0.501563362
85	0.503218687
86	0.51075961
87	0.515357734
88	0.524553982
89	0.531727055
90	0.541842928
91	0.543682178
92	0.547912452
93	0.547912452
94	0.559131874
95	0.567224572
96	0.561155049
97	0.562074674
98	0.562626448
99	0.568879897
100	0.584697443
101	0.57973147
102	0.57752437
103	0.574581571
104	0.572558396
105	0.345411072
106	0.321132978
107	0.294096009
108	0.297958433
109	0.290969285
110	0.289497885
111	0.291888909
112	0.300717307
113	0.313775979
114	0.326466802
115	0.336214824
116	0.349825271
117	0.361964319
118	0.373919441
119	0.384954938
120	0.396542211
121	0.403531359
122	0.416590031
123	0.423395255
124	0.435902152
125	0.4428913
126	0.448592974
127	0.454110723
128	0.461467721
129	0.460364171
130	0.462387346
131	0.460732021
132	0.454478573
133	0.447305499
134	0.443443075
135	0.436270002
136	0.427809454
137	0.424682729
138	0.423027405
139	0.42137208
140	0.42284348
141	0.436086077
142	0.436270002
143	0.444178775
144	0.454478573
145	0.502482987
146	0.185948133
147	0.232665073
148	0.232113298
149	0.238550671
150	0.246827294
151	0.256391392
152	0.254552143
153	0.24627552
154	0.270001839
155	0.26853044
156	0.26595549
157	0.263012691
158	0.271841089
159	0.265035865
160	0.255655692
161	0.262644841
162	0.262644841
163	0.259885967
164	0.261725216
165	0.256207467
166	0.265403715
167	0.263748391
168	0.270553614
169	0.280669487
170	0.277542763
171	0.286187236
172	0.289497885
173	0.291153209
174	0.279014162
175	0.282140887
176	0.276439213
177	0.264116241
178	0.250873644
179	0.235975722
180	0.231929373
181	0.225124149
182	0.219422476
183	0.209490528
184	0.200478205
185	0.211145852
186	0.214088652
187	0.215008277
188	0.205995954
189	0.19955858
190	0.211329777
191	0.195880081
192	0.206547729
193	0.189626632
194	0.178591135
195	0.183557109
196	0.167187787
197	0.159646864
198	0.153209491


==> data_o2.txt <==
x	y
1	0.012690822
2	0.007356998
3	0.024829869
4	0.051682913
5	0.061614861
6	0.068971859
7	0.071730734
8	0.074305683
9	0.073386058
10	0.077800257
11	0.079639507
12	0.085157256
13	0.089939305
14	0.094169579
15	0.096744528
16	0.099503403
17	0.102446202
18	0.104837226
19	0.107596101
20	0.107963951
21	0.107228251
22	0.105021151
23	0.105756851
24	0.105940776
25	0.105756851
26	0.106124701
27	0.104469376
28	0.100055177
29	0.099687328
30	0.100423027
31	0.101894427
32	0.101526577
33	0.112194225
34	0.120286923
35	0.126908221
36	0.127827846
37	0.117160199
38	0.114953099
39	0.118815523
40	0.125252897
41	0.125620747
42	0.13169027
43	0.134081295
44	0.138863344
45	0.145116792
46	0.145300717
47	0.147875667
48	0.142173993
49	0.142725768
50	0.147323892
51	0.146404267
52	0.148059592
53	0.149714916
54	0.152289866
55	0.15504874
56	0.158359389
57	0.15541659
58	0.158359389
59	0.158543314
60	0.159830789
61	0.159830789
62	0.157991539
63	0.159279014
64	0.162957513
65	0.164980688
66	0.166819937
67	0.171969836
68	0.175096561
69	0.180430384
70	0.183557109
71	0.185948133
72	0.190914107
73	0.195880081
74	0.196064006
75	0.198271105
76	0.203421004
77	0.204708479
78	0.211513702
79	0.208938753
80	0.205812029
81	0.203421004
82	0.19992643
83	0.203053154
84	0.204708479
85	0.206179879
86	0.212065477
87	0.214456502
88	0.218135001
89	0.223836675
90	0.228066949
91	0.231377598
92	0.220893875
93	0.24259702
94	0.233584697
95	0.24406842
96	0.237263197
97	0.230090123
98	0.225124149
99	0.231193673
100	0.239102446
101	0.237998896
102	0.254000368
103	0.280117712
104	0.453375023
105	0.308626081
106	0.235056097
107	0.230090123
108	0.200110355
109	0.169210962
110	0.168659187
111	0.179694685
112	0.168843112
113	0.15615229
114	0.15615229
115	0.15468089
116	0.158359389
117	0.159279014
118	0.161118264
119	0.165716388
120	0.170130587
121	0.175464411
122	0.176384035
123	0.17656796
124	0.183189259
125	0.185396358
126	0.184844583
127	0.187419533
128	0.190914107
129	0.189442707
130	0.190362332
131	0.192017657
132	0.191465882
133	0.191098032
134	0.191281957
135	0.192937282
136	0.193305132
137	0.192201582
138	0.195880081
139	0.190362332
140	0.197167556
141	0.208570903
142	0.211145852
143	0.227331249
144	0.282876586
145	0.362332168
146	0.074305683
147	0.121758323
148	0.096560603
149	0.092330329
150	0.087732205
151	0.088835755
152	0.096192753
153	0.084605481
154	0.104837226
155	0.100423027
156	0.101894427
157	0.104837226
158	0.11164245
159	0.112929925
160	0.103917602
161	0.105389001
162	0.105389001
163	0.107044326
164	0.109251425
165	0.104469376
166	0.108883576
167	0.107596101
168	0.107412176
169	0.11237815
170	0.113849549
171	0.112929925
172	0.113665624
173	0.116056649
174	0.1098032
175	0.107228251
176	0.108515726
177	0.108883576
178	0.101894427
179	0.106860401
180	0.104285452
181	0.099319478
182	0.100423027
183	0.099687328
184	0.101158727
185	0.093249954
186	0.098399853
187	0.088835755
188	0.097664153
189	0.102262277
190	0.089203605
191	0.094537429
192	0.091962479
193	0.090675005
194	0.084421556
195	0.063454111
196	0.06602906
197	0.073569983
198	0.063270186


==> data_o3.txt <==
x	y
1	0.016737171
2	0.000183925
3	0.014713997
4	0.038624241
5	0.04340629
6	0.04377414
7	0.04487769
8	0.045061615
9	0.04561339
10	0.04634909
11	0.050579364
12	0.051131138
13	0.063086261
14	0.075961008
15	0.083685856
16	0.089939305
17	0.092698179
18	0.08865183
19	0.081846607
20	0.077432408
21	0.075777083
22	0.073386058
23	0.068787935
24	0.068052235
25	0.067316535
26	0.063086261
27	0.059775612
28	0.057016737
29	0.054257863
30	0.062534486
31	0.064373736
32	0.066580835
33	0.083501931
34	0.13463307
35	0.20029428
36	0.267978665
37	0.327386426
38	0.375022991
39	0.408497333
40	0.424682729
41	0.441971676
42	0.449696524
43	0.455398198
44	0.463674821
45	0.46661762
46	0.471951444
47	0.479676292
48	0.485561891
49	0.491815339
50	0.498068788
51	0.506161486
52	0.51039176
53	0.517013059
54	0.523634357
55	0.527496781
56	0.529703881
57	0.530807431
58	0.530991356
59	0.527496781
60	0.521979033
61	0.520875483
62	0.520691558
63	0.519955858
64	0.528232481
65	0.534302005
66	0.543498253
67	0.550303476
68	0.558028324
69	0.565201398
70	0.570351297
71	0.57789222
72	0.586168843
73	0.594629391
74	0.592790142
75	0.591502667
76	0.590031267
77	0.57789222
78	0.565753173
79	0.5571087
80	0.539084054
81	0.519955858
82	0.502666912
83	0.505425786
84	0.504690086
85	0.504506161
86	0.505609711
87	0.511311385
88	0.522714732
89	0.529887806
90	0.539451904
91	0.546073202
92	0.551590951
93	0.549016001
94	0.545337502
95	0.551407026
96	0.552878426
97	0.549567776
98	0.548096377
99	0.550671326
100	0.55379805
101	0.53485378
102	0.512782785
103	0.494022439
104	0.419900681
105	0.130402796
106	0.140334743
107	0.135736619
108	0.137575869
109	0.151002391
110	0.148611367
111	0.151554166
112	0.173257311
113	0.192569432
114	0.207283428
115	0.22144565
116	0.238550671
117	0.251057569
118	0.261541291
119	0.272392864
120	0.279933787
121	0.29004966
122	0.302004782
123	0.30936178
124	0.315063454
125	0.324259702
126	0.332536325
127	0.335111275
128	0.337502299
129	0.338973699
130	0.337134449
131	0.333272025
132	0.331432775
133	0.328122126
134	0.317822328
135	0.311752805
136	0.302740482
137	0.301085157
138	0.296487033
139	0.289865735
140	0.28784256
141	0.291337134
142	0.283428361
143	0.280853412
144	0.269450064
145	0.249034394
146	0.152841641
147	0.124149347
148	0.130586721
149	0.118815523
150	0.128931396
151	0.130954571
152	0.131138495
153	0.154129115
154	0.139231194
155	0.148795292
156	0.143277543
157	0.144932867
158	0.150450616
159	0.146956042
160	0.153025566
161	0.15652014
162	0.15652014
163	0.159095089
164	0.158175464
165	0.160934339
166	0.163509288
167	0.161118264
168	0.165716388
169	0.172153761
170	0.176016185
171	0.178958985
172	0.181166084
173	0.184660658
174	0.183741034
175	0.183373184
176	0.173073386
177	0.167923487
178	0.168843112
179	0.158359389
180	0.147323892
181	0.138127644
182	0.145852492
183	0.13426522
184	0.138127644
185	0.127827846
186	0.135736619
187	0.128563546
188	0.126908221
189	0.118447673
190	0.13389737
191	0.115137024
192	0.120654773
193	0.115320949
194	0.11164245
195	0.092698179
196	0.104469376
197	0.071914659
198	0.087364355


==> data_o4.txt <==
x	y
1	0.008276623
2	0.013426522
3	0.037520692
4	0.070075409
5	0.086444731
6	0.094905279
7	0.100974802
8	0.101526577
9	0.107780026
10	0.114401324
11	0.118631598
12	0.125988597
13	0.131874195
14	0.137391944
15	0.142725768
16	0.146956042
17	0.149714916
18	0.154129115
19	0.152657716
20	0.147875667
21	0.13389737
22	0.121574398
23	0.119919073
24	0.116056649
25	0.11311385
26	0.1098032
27	0.103181902
28	0.098951628
29	0.095824903
30	0.097296303
31	0.098032003
32	0.094721354
33	0.08865183
34	0.078535957
35	0.06602906
36	0.054073938
37	0.044693765
38	0.041199191
39	0.040831341
40	0.040095641
41	0.037704617
42	0.040647416
43	0.041383116
44	0.040463491
45	0.04414199
46	0.04340629
47	0.041567041
48	0.039543866
49	0.038440316
50	0.038624241
51	0.039359941
52	0.038624241
53	0.038624241
54	0.037704617
55	0.038256391
56	0.036417142
57	0.037336767
58	0.029244068
59	0.028692294
60	0.028692294
61	0.033842192
62	0.035497517
63	0.035681442
64	0.037520692
65	0.036601067
66	0.037152842
67	0.036417142
68	0.037152842
69	0.036968917
70	0.037152842
71	0.036784992
72	0.036417142
73	0.037520692
74	0.038440316
75	0.037520692
76	0.034210042
77	0.033474342
78	0.023542395
79	0.025381644
80	0.030531543
81	0.031083318
82	0.035497517
83	0.035497517
84	0.035497517
85	0.033474342
86	0.036968917
87	0.036233217
88	0.036233217
89	0.035865367
90	0.036601067
91	0.036233217
92	0.036233217
93	0.043958065
94	0.037520692
95	0.038072466
96	0.038440316
97	0.037520692
98	0.038624241
99	0.036968917
100	0.041015266
101	0.038624241
102	0.038440316
103	0.035681442
104	0.006805223
105	0.007908773
106	0.013426522
107	0.02335847
108	0.027772669
109	0.028324444
110	0.032554718
111	0.030531543
112	0.030715468
113	0.033106493
114	0.033474342
115	0.033842192
116	0.035681442
117	0.033842192
118	0.034761817
119	0.035313592
120	0.036417142
121	0.034945742
122	0.034210042
123	0.034761817
124	0.034577892
125	0.036049292
126	0.035313592
127	0.036049292
128	0.034393967
129	0.033842192
130	0.032922568
131	0.033842192
132	0.034210042
133	0.033474342
134	0.032186868
135	0.032738643
136	0.032738643
137	0.033290418
138	0.031267243
139	0.030531543
140	0.033106493
141	0.032554718
142	0.033842192
143	0.029060143
144	0.022438845
145	0.02115137
146	0.029244068
147	0.047084789
148	0.026117344
149	0.025749494
150	0.027036969
151	0.031819018
152	0.026853044
153	0.009564098
154	0.028140519
155	0.024462019
156	0.027956594
157	0.032370793
158	0.02262277
159	0.022806695
160	0.026669119
161	0.025013794
162	0.027036969
163	0.029795843
164	0.027404819
165	0.024462019
166	0.031267243
167	0.02151922
168	0.028324444
169	0.026853044
170	0.025933419
171	0.031819018
172	0.024645944
173	0.026301269
174	0.027772669
175	0.025933419
176	0.029979768
177	0.021703145
178	0.022070995
179	0.023910245
180	0.029611918
181	0.02041567
182	0.029427993
183	0.017288946
184	0.017288946
185	0.019863896
186	0.02262277
187	0.024278095
188	0.02409417
189	0.030715468
190	0.025013794
191	0.013058672
192	0.023542395
193	0.026485194
194	0.02078352
195	0.018208571
196	0.02335847
197	0.025565569
198	0.02188707


==> denoise1.csv <==
x;t
1;0,008092698
2;0,009196248
3;0,031819018
4;0,061063086
5;0,071362884
6;0,082398381
7;0,084053706
8;0,08975538
9;0,093433879
10;0,095640978
11;0,104837226
12;0,111826375
13;0,117160199
14;0,121022623
15;0,127459996
16;0,130770646
17;0,134449145
18;0,137943719
19;0,136656244
20;0,132609895
21;0,118079823
22;0,106676476
23;0,101342652
24;0,099687328
25;0,097112378
26;0,091962479
27;0,086076881
28;0,080191282
29;0,077616333
30;0,081478757
31;0,078168107
32;0,078168107
33;0,071730734
34;0,061982711
35;0,050579364
36;0,036968917
37;0,029244068
38;0,02372632
39;0,024278095
40;0,022438845
41;0,022070995
42;0,025013794
43;0,025565569
44;0,025565569
45;0,026117344
46;0,025197719
47;0,024462019
48;0,02262277
49;0,02372632
50;0,02004782
51;0,02151922
52;0,02225492
53;0,02151922
54;0,02041567
55;0,02004782
56;0,018944271
57;0,019128196
58;0,015633621
59;0,012139047
60;0,010667648
61;0,016001471
62;0,018944271
63;0,017472871
64;0,018392496
65;0,017656796
66;0,019496046
67;0,018944271
68;0,019496046
69;0,018944271
70;0,018760346
71;0,018760346
72;0,02115137
73;0,019679971
74;0,019128196
75;0,019128196
76;0,017288946
77;0,016737171
78;0,013058672
79;0,013058672
80;0,014897922
81;0,013794372
82;0,017840721
83;0,017656796
84;0,017656796
85;0,018024646
86;0,019312121
87;0,017472871
88;0,019863896
89;0,018944271
90;0,019128196
91;0,019312121
92;0,02041567
93;0,02372632
94;0,019496046
95;0,022438845
96;0,019496046
97;0,019128196
98;0,018208571
99;0,02151922
100;0,02041567
101;0,020967445
102;0,018208571
103;0,02004782
104;0,013242597
105;0,007908773
106;0,003310649
107;0,009931948
108;0,004782049
109;0,011955122
110;0,011955122
111;0,013426522
112;0,013794372
113;0,016369321
114;0,017105021
115;0,016921096
116;0,017840721
117;0,018208571
118;0,016553246
119;0,017840721
120;0,018576421
121;0,019312121
122;0,018392496
123;0,018576421
124;0,018392496
125;0,02004782
126;0,018024646
127;0,017840721
128;0,017840721
129;0,017840721
130;0,018208571
131;0,017472871
132;0,018024646
133;0,018392496
134;0,018576421
135;0,020231745
136;0,018024646
137;0,016185396
138;0,016921096
139;0,021703145
140;0,016921096
141;0,018208571
142;0,016001471
143;0,018392496
144;0,015081847
145;0,013242597
146;0,016001471
147;0,005333824
148;0,007724848
149;0,013242597
150;0,010115873
151;0,013242597
152;0,006253449
153;0,003310649
154;0,008460548
155;0,014162222
156;0,011955122
157;0,013242597
158;0,014530072
159;0,014162222
160;0,014713997
161;0,014162222
162;0,011955122
163;0,011771197
164;0,015633621
165;0,009196248
166;0,013058672
167;0,015081847
168;0,010851573
169;0,008828398
170;0,009564098
171;0,010851573
172;0,012506897
173;0,015633621
174;0,011035498
175;0,016737171
176;0,014713997
177;0,008644473
178;0,009380173
179;0,012874747
180;0,009748023
181;0,013610447
182;0,011035498
183;0,012690822
184;0,010667648
185;0,008644473
186;0,007173073
187;0,006621299
188;0,015081847
189;0,006253449
190;0,005701674
191;0,005701674
192;0,003678499
193;0,00036785
194;0,011771197
195;0,002023175
196;0,010851573
197;0,006253449
198;0,012139047


==> denoise2.csv <==
0.0080927,0.035865,0.004782,0.0051499,0.016369,0.030138,0.021151,0.016369,0.012507,0.0080927,0.012139,0.022623,0.011219,0.011035,0.018944,0.025198,0.00091962,0.013427,0.016185,0.0093802,0.048412,0.022255,0.0057017,0,0.012507,0,0.009748,0.0064374,0.017473,0.013059,0.0011059,0.0082766
0,0.086256,0.014346,0.014162,0.0057017,0.0022071,0.0044142,0.0068052,0.0055177,0.0103,0,0.0012875,0.0051499,0.0077248,0.0029428,0.0022071,0.015818,0.03475,0.0071731,0.0069891,0.0064374,0.037889,0.0095641,0.0033106,0,0.033526,0.01361,0,0.01916,0.0086445,0.0038624,0.0077248
0.031819,0.094721,0.060066,0.04028,0.025198,0.018576,0.024278,0.024646,0.028324,0.034394,0.02906,0.02275,0.027678,0.10913,0.016369,0.0091962,0.046165,0.021519,0.0096603,0,0.024278,0.086261,0.022807,0.017841,0.02391,0.030532,0.040463,0.025306,0.020048,0.029244,0.024646,0.03329
0.10346,0.14457,0.072834,0.074857,0.051683,0.041199,0.046533,0.048924,0.053154,0.059968,0.055913,0.031083,0.052786,0.059408,0.039912,0.029428,0.0778,0.039176,0.049108,0.053338,0.052235,0.14107,0.050395,0.038624,0.047453,0.062351,0.075041,0.054626,0.028798,0.060143,0.052603,0.060695
0.071363,0.1762,0.0052618,0.08902,0.057752,0.045429,0.054442,0.015663,0.067317,0.076881,0.066029,0.02998,0.063638,0.071547,0.040647,0.031267,0.096009,0.04782,0.061431,0.061799,0.022576,0.17969,0.054994,0.044694,0.031717,0.076329,0.092698,0.06009,0.046901,0.070811,0.038638,0.073386
0.082398,0.19091,0.10337,0.098768,0.063822,0.046533,0.061615,0.06327,0.072099,0.090123,0.075961,0.021749,0.068972,0.081479,0.045246,0.034026,0.10612,0.053706,0.084372,0.068972,0.060879,0.19239,0.056465,0.0050291,0.057569,0.072549,0.10668,0.078422,0.052603,0.077984,0.056176,0.081033
0.10536,0.19643,0.10999,0.10741,0.061244,0.043973,0.076184,0.064742,0.075409,0.091779,0.080743,0.032555,0.068788,0.074025,0,0.034762,0.11091,0.10529,0.065661,0.074857,0.065845,0.20379,0.05904,0.046533,0.058304,0.085709,0.11109,0.076697,0.052603,0.085709,0.064926,0.084973
0.089755,0.2014,0.11256,0.11219,0.0675,0.050212,0.06327,0.064926,0.084789,0.097112,0.061742,0.03513,0.070443,0.087364,0.048556,0.034946,0.11734,0.056465,0.0675,0.078536,0.066213,0.21115,0.058304,0.04966,0.057936,0.092698,0.1144,0.081663,0.052419,0.11098,0.068052,0.10543
0.089985,0.20213,0.11918,0.11422,0.06934,0.050028,0.068822,0.068604,0.087732,0.1041,0.091043,0.035681,0.076329,0.089571,0.085405,0.037889,0.10042,0.055913,0.069708,0.079456,0.06842,0.21317,0.070727,0.052235,0.058672,0.095089,0.11716,0.082398,0.054626,0.11572,0.070075,0.080107
0.095641,0.21023,0.12268,0.11992,0.070443,0.051867,0.06842,0.072099,0.091595,0.10944,0.095641,0.036969,0.079088,0.093434,0.054442,0.03917,0.12691,0.05996,0.070627,0.084789,0.073202,0.21869,0.062718,0.050395,0.056833,0.10097,0.11955,0.084054,0.058672,0.0984,0.069891,0.096745
0.10484,0.21832,0.13077,0.089865,0.074857,0.055545,0.073202,0.076513,0.041032,0.11753,0.10153,0.037521,0.087548,0.087841,0.05812,0.039544,0.14615,0.053756,0.075225,0.091595,0.075225,0.30443,0.066581,0.055177,0.065477,0.1076,0.12654,0.090859,0.059592,0.1041,0.073386,0.088087
0.1426,0.21795,0.13537,0.13206,0.07872,0.079546,0.076145,0.079088,0.10355,0.12555,0.10631,0.041935,0.089755,0.10208,0.064713,0.045062,0.13923,0.081658,0.080007,0.096745,0.080531,0.23598,0.068788,0.061799,0.08241,0.13072,0.13243,0.096009,0.066213,0.10962,0.080191,0.11256
0.11716,0.22715,0.13997,0.13666,0.087732,0.072834,0.084054,0.091962,0.10925,0.12562,0.085325,0.073232,0.095089,0.11201,0.070259,0.053338,0.22303,0.074674,0.097347,0.10097,0.085709,0.24131,0.072558,0.072466,0.072834,0.11845,0.16007,0.10097,0.10306,0.11422,0.089204,0.11716
0.12196,0.23175,0.12998,0.14273,0.099319,0.08387,0.091595,0.10324,0.11385,0.13059,0.119,0.059776,0.10171,0.12452,0.075011,0.067133,0.15082,0.086629,0.097664,0.10668,0.095825,0.24462,0.049364,0.087364,0.078352,0.12415,0.074765,0.10999,0.087364,0.12121,0.10079,0.12268
0.074457,0.23487,0.151,0.14714,0.10944,0.094354,0.099136,0,0.12194,0.15798,0.12176,0.036248,0.10447,0.12755,0.090123,0.076329,0.15339,0.093066,0.1041,0.11238,0.10474,0.24793,0.062982,0.09748,0.079456,0.12746,0.16204,0.15994,0.096745,0.12672,0.10888,0.12728
0.13077,0.29732,0.15189,0.15303,0.11293,0.099503,0.10245,0.11624,0.12452,0.13923,0.12599,0.07449,0.10962,0.1226,0.094537,0.037275,0.15928,0.097664,0.10852,0.11422,0.10852,0.25235,0.098768,0.103,0.083134,0.13003,0.20908,0.119,0.018849,0.1282,0.052476,0.13273
0.13445,0.24388,0.1602,0.1567,0.11642,0.10097,0.10465,0.11845,0.12856,0.14604,0.13077,0.075041,0.11514,0.13776,0.099687,0.087364,0.16443,0.069506,0.11035,0.11918,0.11385,0.25547,0.10355,0.10594,0.086077,0.13702,0.17197,0.12378,0.10612,0.13427,0.09376,0.13408
0.13794,0.24591,0.16351,0.1591,0.11422,0.095273,0.1041,0.093899,0.13298,0.14788,0.13518,0.071363,0.1144,0.1361,0.097296,0.084422,0.17494,0.10042,0.10907,0.12213,0.11164,0.25989,0.10226,0.10116,0.084789,0.13813,0.17087,0.096242,0.10281,0.13463,0.12596,0.13684
0.13666,0.25124,0.16259,0.15024,0.10852,0.089204,0.10042,0.11238,0.13261,0.1499,0.12486,0.065477,0.11495,0.063145,0.091595,0.10074,0.16682,0.093986,0.068766,0.12029,0.12443,0.24586,0.096928,0.091411,0.084054,0.14048,0.16572,0.12893,0.11203,0.13518,0.10962,0.13739
0.13261,0.25474,0.15597,0.15431,0.10594,0.085341,0.10006,0.11183,0.12746,0.14493,0.12893,0.042781,0.1144,0.12838,0.090859,0.061508,0.16222,0.09325,0.10337,0.11606,0.10521,0.26393,0.094354,0.087916,0.13384,0.13758,0.1648,0.13022,0.09233,0.13003,0.10815,0.13243
0.1101,0.27181,0.16454,0.12385,0.10521,0.12155,0.10134,0.11017,0.11403,0.13022,0.11826,0.059592,0.10557,0.12709,0.0881,0.06934,0.14861,0.036488,0.080022,0.10557,0.05986,0.26301,0.15779,0.084973,0.083318,0.091361,0.16369,0.13243,0.090123,0.11734,0.10852,0.11955
0.10668,0.25749,0.13077,0.12672,0.10649,0.089597,0.10153,0.11183,0.10042,0.11734,0.16672,0.058856,0.09748,0.12783,0.089204,0.067133,0.13224,0.091227,0.10465,0.094721,0.10631,0.26173,0.093986,0.084422,0.086445,0.12065,0.1541,0.13555,0.088652,0.14733,0.10925,0.078432
0.10134,0.26264,0.12672,0.12341,0.086115,0.0778,0.10281,0.10999,0.06059,0.11367,0.10061,0.054994,0.059182,0.12691,0.08718,0.065109,0.11805,0.14091,0.081238,0.091962,0.10355,0.26338,0.10108,0.078168,0.063917,0.11882,0.16204,0.13813,0.088468,0.10061,0.14668,0.10465
0.099687,0.26743,0.12323,0.14556,0.10631,0.073938,0.10373,0.10888,0.096561,0.11091,0.096009,0.053706,0.080968,0.12728,0.08718,0.061431,0.12838,0.092514,0.10557,0.1072,0.103,0.25622,0.093434,0.077248,0.0881,0.11679,0.16296,0.1407,0.087916,0.098032,0.1087,0.10208
0.097112,0.26816,0.11882,0.11606,0.10741,0.079534,0.10465,0.11127,0.09233,0.10649,0.095641,0.05297,0.090307,0.12672,0.086629,0.059776,0.1236,0.057588,0.10631,0.087364,0.10318,0.26467,0.059196,0.076145,0.044865,0.11569,0.16075,0.14254,0.087548,0.094905,0.1087,0.07862
0.091962,0.27166,0.11679,0.11348,0.10594,0.071915,0.10355,0.10962,0.08902,0.10318,0.091043,0.04874,0.089388,0.12544,0.083502,0.059564,0.11974,0.088468,0.10502,0.084238,0.10079,0.26669,0.089388,0.071731,0.089571,0.1133,0.16075,0.14585,0.084973,0.075865,0.10631,0.095089
0.086077,0.27368,0.10925,0.1076,0.10337,0.069524,0.13404,0.10723,0.084054,0.097296,0.083686,0.04782,0.084422,0.12305,0.080375,0.049292,0.11311,0.086813,0.10429,0.11557,0.10024,0.26761,0.088652,0.066765,0.12153,0.10999,0.15744,0.14585,0.082582,0.086261,0.10392,0.057737
0.053627,0.27791,0.10337,0.10943,0.10318,0.065109,0.10429,0.10631,0.077248,0.090675,0.077616,0.044326,0.080927,0.12139,0.078536,0.044878,0.10796,0.085893,0.10318,0.074122,0.0984,0.22164,0.085893,0.047384,0.094354,0.10631,0.15578,0.14659,0.051713,0.079456,0.10373,0.082582
0.089957,0.28141,0.050435,0.097848,0.10465,0.065845,0.10631,0.10594,0.073754,0.06285,0.042073,0.043774,0.079272,0.12047,0.077616,0.042671,0.10576,0.084422,0.10521,0.061721,0.10042,0.27203,0.085341,0.11419,0.095008,0.10337,0.13399,0.08945,0.081663,0.076145,0.10245,0.080743
0.081479,0.26798,0.10097,0.10281,0.10741,0.066581,0.10465,0.10686,0.0778,0.091043,0.077984,0.044326,0.081663,0.12397,0.073827,0.04874,0.1076,0.0881,0.10447,0.073386,0.10024,0.26761,0.082582,0.0675,0.075742,0.10704,0.1591,0.15247,0.12221,0.080743,0.10429,0.084973
0.078168,0.27221,0.10263,0.10153,0.11017,0.090848,0.10539,0.10649,0.076145,0.044559,0.075777,0.042879,0.080743,0.12507,0.083134,0.045981,0.10649,0.088284,0.10741,0.088081,0.10024,0.27419,0.082582,0.063822,0.097664,0.10796,0.16424,0.13734,0.077248,0.076697,0.10226,0.084789
0.078168,0.27838,0.10097,0.098768,0.11238,0.041556,0.10999,0.078764,0.073202,0.08718,0.047782,0.047637,0.077984,0.13077,0.085709,0.076182,0.1041,0.094537,0.10601,0.098383,0.10208,0.27938,0.086813,0.028095,0.1127,0.10484,0.17068,0.17337,0.07872,0.074857,0.10668,0.081295
0.071731,0.29262,0.087363,0.094721,0.13279,0.11596,0.12868,0.14425,0.068052,0.081479,0.066581,0.065109,0.075225,0.14622,0.079047,0.070259,0.098768,0.11091,0.1304,0.063638,0.11918,0.29296,0.10686,0.092882,0.11845,0.10281,0.21961,0.17638,0.10373,0.068236,0.13243,0.075041
0.054854,0.31194,0.081111,0.081295,0.17197,0.13335,0.16553,0.19705,0.09961,0.070627,0.057752,0.11293,0.075225,0.18282,0.20371,0.12525,0.086445,0.14953,0.16645,0.056097,0.12629,0.28067,0.14971,0.14861,0.14401,0.097848,0.21041,0.19956,0.15615,0.058304,0.17565,0.064926
0.010096,0.32683,0.082767,0.14943,0.21063,0.21541,0.21207,0.246,0.021979,0.059224,0.046717,0.16792,0.075593,0.26253,0.21225,0.21666,0.074306,0.18926,0.20857,0.047269,0.20692,0.32786,0.19974,0.22457,0.15815,0.088836,0.24296,0.22237,0.22862,0.023298,0.22531,0.054626
0.036969,0.34799,0.044182,0.057569,0.28214,0.25032,0.2592,0.27763,0.036233,0.046901,0.034394,0.22752,0.071179,0.26448,0.27019,0.26301,0.063454,0.22899,0.25749,0.0091037,0.2597,0.29502,0.25547,0.30329,0.21041,0.078352,0.2746,0.23139,0.30863,0.034578,0.27478,0.036564
0.031224,0.35534,0.04782,0.047637,0.32904,0.30348,0.30145,0.33051,0.027957,0.038072,0.025566,0.28971,0.066366,0.29833,0.32058,0.32316,0.052603,0.25768,0.29428,0.022255,0.30587,0.3062,0.29446,0.38481,0.23248,0.065661,0.30421,0.26283,0.37649,0.024094,0.31432,0.030899
0.023726,0.37753,0.047085,0.043774,0.33685,0.34394,0.34666,0.3948,0.022991,0.034578,0.022071,0.32481,0.074674,0.36719,0.35921,0.37502,0.049108,0.24872,0.32242,0.029847,0.3375,0.30856,0.34265,0.42634,0.25529,0.066397,0.32316,0.28104,0.42965,0.021335,0.34707,0.04698
0.024278,0.38422,0.045797,0.043958,0.40224,0.37079,0.35773,0.41108,0,0.032739,0,0.33077,0.078168,0.34504,0.38753,0.41034,0.048004,0.302,0.38168,0.017289,0.35773,0.30274,0.37374,0.46055,0.27203,0.064374,0.34192,0.29244,0.46147,0.022439,0.37006,0.02906
0.022439,0.39066,0.04451,0.042303,0.41972,0.38385,0.35446,0.40537,0.021335,0.032555,0.026729,0.34006,0.075225,0.35737,0.40077,0.4337,0.048556,0.31286,0.35626,0.015818,0.4124,0.3469,0.34575,0.49266,0.31559,0.065845,0.35148,0.32391,0.49479,0.019312,0.38514,0.025566
0.022071,0.38366,0.042303,0.036638,0.40278,0.4313,0.38017,0.39743,0.022071,0.030348,0.017841,0.39194,0.070864,0.36748,0.41365,0.48371,0.046717,0.3272,0.37098,0.01453,0.37944,0.31304,0.4039,0.49623,0.28128,0.066213,0.35629,0.31207,0.49586,0.017289,0.39139,0
0.025014,0.41089,0.046717,0.045429,0.4416,0.405,0.38845,0.42523,0.025014,0.033658,0.021335,0.39985,0.081847,0.37188,0.39915,0.45963,0.048924,0.39901,0.3787,0.017105,0.38863,0.31709,0.41291,0.50322,0.30164,0.068972,0.36741,0.31617,0.50248,0.020048,0.38878,0.029612
0.025566,0.41733,0.047269,0.04359,0.44951,0.41089,0.43821,0.43461,0.026669,0.033842,0.020232,0.40905,0.12742,0.37813,0.41124,0.46846,0.050579,0.34339,0.42537,0.016921,0.39746,0.31856,0.42192,0.44844,0.30991,0.070443,0.37263,0.32297,0.50055,0.052607,0.4096,0.030715
0.025566,0.43191,0.047637,0.045797,0.45577,0.41567,0.37675,0.44179,0.026853,0.033106,0.024278,0.41512,0.042088,0.38312,0.43866,0.47526,0.050395,0.34835,0.38716,0.059694,0.40004,0.27564,0.40998,0.51407,0.30783,0.071731,0.37576,0.32757,0.51701,0,0.41585,0.032555
0.026117,0.43057,0.049844,0.044878,0.45705,0.39857,0.405,0.44197,0.026853,0.034578,0.022255,0.41825,0.083134,0.39121,0.44491,0.48096,0.052786,0.37092,0.39139,0.020416,0.3994,0.32205,0.43296,0.51775,0.32095,0.075225,0.38091,0.32959,0.51683,0.022255,0.42119,0.031635
0.025198,0.43443,0.046165,0.046349,0.46349,0.42579,0.4107,0.45098,0.027773,0.03421,0.020784,0.43102,0.079823,0.39562,0.45154,0.48832,0.050579,0.36215,0.39912,0,0.45079,0.32665,0.47552,0.52455,0.32941,0.071915,0.38716,0.35419,0.5705,0.020416,0.42946,0.029244
0.024462,0.4405,0.048188,0.043406,0.47085,0.43461,0.36835,0.45632,0.028141,0.033474,0.019496,0.42744,0.078352,0.34581,0.45448,0.49623,0.050579,0.36767,0.40335,0.017289,0.41622,0.32683,0.44786,0.53209,0.33695,0.059413,0.41308,0.34412,0.53283,0.0206,0.43774,0.030164
0.022623,0.44914,0.089379,0.043958,0.47931,0.44124,0.42542,0.46367,0.024278,0.030164,0.017473,0.42273,0.076697,0.4085,0.46662,0.50395,0.046533,0.37668,0.41254,0.015634,0.4199,0.32941,0.45264,0.53688,0.34541,0.072283,0.39691,0.34964,0.53724,0.0016503,0.44142,0.027037
0.023726,0.45356,0,0.042119,0.49917,0.44712,0.45429,0.44008,0.022991,0.03329,0.018025,0.4405,0.059067,0.4103,0.47471,0.51002,0.047085,0.38275,0.42466,0.016921,0.42615,0.33143,0.4611,0.54203,0.35314,0.073386,0.3993,0.35185,0.54331,0.018209,0.44914,0.027037
0.020048,0.45944,0.043774,0.043406,0.48773,0.45561,0.43645,0.47416,0.023542,0.031819,0.018025,0.44786,0.075041,0.42027,0.47931,0.51756,0.03475,0.38716,0.42413,0.065092,0.4047,0.33217,0.46827,0.55049,0.35822,0.073938,0.40224,0.36141,0.54791,0.017105,0.45319,0.027589
0.021519,0.46496,0.045246,0.054957,0.49623,0.45797,0.44399,0.47876,0.024462,0.032739,0.018576,0.45264,0.077616,0.42395,0.48409,0.52419,0.045981,0.40633,0.42689,0.0017863,0.43664,0.37612,0.47269,0.58567,0.31656,0.099899,0.40831,0.3627,0.55325,0.018209,0.46036,0.027405
0.022255,0.47048,0.04359,0.041199,0.5023,0.46533,0.44731,0.52148,0.023542,0.031451,0.036369,0.45944,0.079401,0.42946,0.49494,0.46726,0.045797,0.39912,0.43314,0.015634,0.4416,0.27688,0.47618,0.55674,0.37668,0.073386,0.41365,0.36785,0.56024,0.015818,0.46754,0.018498
0.021519,0.47839,0.043406,0.03936,0.51039,0.47214,0.45705,0.49145,0.024462,0.030532,0.017841,0.46901,0.074306,0.43627,0.50303,0.53669,0.051726,0.40666,0.44234,0.015818,0.44749,0.34313,0.48066,0.56557,0.38036,0.07449,0.41604,0.37263,0.56906,0.016553,0.47324,0.026117
0.025821,0.48611,0.043774,0,0.51812,0.47747,0.46459,0.50543,0.022255,0.029428,0.017473,0.47305,0.072099,0.42642,0.50966,0.54552,0.044326,0.41622,0.44914,0.013794,0.45595,0.34081,0.49347,0.57458,0.39121,0.074306,0.42376,0.37925,0.57569,0.016001,0.48519,0.027957
0.020048,0.48998,0.041199,0.038808,0.52263,0.48299,0.46901,0.50579,0.021519,0.030899,0.017841,0.45955,0.070075,0.44547,0.48318,0.54718,0.045797,0.42064,0.45374,0.013794,0.45926,0.34247,0.49756,0.57844,0.39728,0.076145,0.37934,0.38753,0.57495,0.014162,0.49163,0
0.018944,0.49697,0.044326,0.039176,0.5784,0.4874,0.53002,0.52302,0.021335,0.02906,0,0.45998,0.069524,0.4519,0.51499,0.54644,0.045246,0.4245,0.45834,0.014346,0.46147,0.34265,0.49991,0.57689,0.40151,0.075041,0.41433,0.42384,0.57808,0.014714,0.44849,0.02483
0.019128,0.4988,0.04359,0.039544,0.52989,0.45542,0.47601,0.51205,0.008922,0.031267,0.014346,0.44267,0.069891,0.45246,0.55031,0.55086,0.044326,0.42781,0.45908,0.013427,0.46607,0.34284,0.50009,0.58102,0.36021,0.077432,0.43259,0.39305,0.57936,0.07026,0.49494,0.027372
0.015634,0.50359,0.037705,0.032923,0.52419,0.48556,0.47453,0.51168,0.01545,0.025014,0.041546,0.47214,0.058856,0.4449,0.49184,0.54571,0.064453,0.43296,0.4581,0.0095641,0.41375,0.34578,0.49844,0.58212,0.4085,0.075041,0.43296,0.39121,0.57035,0.011035,0.49292,0.0206
0.012139,0.5069,0.034946,0,0.5275,0.4863,0.47287,0.49431,0.012691,0.022623,0.007357,0.4657,0.054994,0.45558,0.51554,0.53908,0.038992,0.43167,0.46846,0.0086445,0.46607,0.34559,0.48929,0.57844,0.41236,0.071547,0.43774,0.39801,0.57274,0.0053338,0.45572,0.01453
0.010668,0.51131,0.034394,0.033658,0.52566,0.48446,0.46901,0.51021,0.018392,0.021703,0.0088284,0.45305,0.052786,0.4565,0.51499,0.53357,0.039912,0.43609,0.46791,0.0055177,0.46809,0.35951,0.49939,0.57296,0.41788,0.075225,0.47521,0.40224,0.57164,0.0088284,0.4966,0.019864
0.016001,0.51131,0.042303,0.032003,0.52382,0.48869,0.46993,0.4941,0.017473,0.027037,0.011771,0.45264,0.058856,0.45521,0.51223,0.52584,0.042671,0.42069,0.46478,0,0.46809,0.34835,0.49016,0.56373,0.42156,0.077616,0.43645,0.40261,0.5641,0.0103,0.48097,0.020784
0.018944,0.51113,0.041567,0.037153,0.5229,0.48667,0.47545,0.48955,0.019128,0.017718,0.015082,0.45301,0.061799,0.45742,0.51628,0.52455,0.042855,0.43701,0.46625,0.072342,0.46588,0.34983,0.49016,0.56152,0.42671,0.078904,0.43517,0.39189,0.56686,0.01361,0.49384,0.024646
0.054805,0.51094,0.042487,0.062627,0.524,0.47965,0.476,0.45531,0.10705,0.028324,0.015082,0.45301,0.060695,0.4565,0.554,0.52584,0.044326,0.43425,0.46938,0.011771,0.46625,0.34596,0.49163,0.67403,0.42671,0.080375,0.43682,0.40887,0.56796,0.012875,0.49641,0.066168
0.018392,0.51609,0.042671,0.037337,0.53228,0.49531,0.48207,0.51609,0.021519,0.030532,0.01545,0.45558,0.062351,0.45944,0.52308,0.5286,0.044694,0.44087,0.4725,0.01361,0.47379,0.34688,0.50795,0.56336,0.43585,0.078536,0.43793,0.41107,0.57403,0.013427,0.50101,0.023175
0.017657,0.52552,0.049952,0.036969,0.51981,0.50248,0.48722,0.52455,0.023175,0.029796,0.014346,0.49742,0.12643,0.46349,0.53375,0.53927,0.041052,0.44675,0.47876,0.010668,0.47784,0.34559,0.44307,0.56943,0.42534,0.081295,0.4416,0.41457,0.58249,0.01361,0.51503,0.025382
0.019496,0.55211,0.043222,0.037889,0.5481,0.50966,0.49255,0.53173,0.011525,0.029612,0.015082,0.47361,0.063454,0.47122,0.51283,0.54607,0.022386,0.45338,0.48556,0.013427,0.48446,0.34909,0.47322,0.55913,0.44823,0.082031,0.46275,0.36448,0.58819,0.052967,0.52913,0.024462
0.018944,0.54255,0.041015,0.037705,0.55361,0.51573,0.50009,0.53927,0.012839,0.028876,0.01545,0.47309,0.064006,0.47747,0.50758,0.55453,0.044326,0.42383,0.48961,0.013794,0.4885,0.34817,0.52088,0.58507,0.48378,0.082398,0.45282,0.42523,0.59702,0.048193,0.56226,0.024646
0.044278,0.52897,0.016334,0.036969,0.56079,0.524,0.50892,0.54662,0.022623,0.026522,0.016141,0.48979,0.06327,0.48427,0.54838,0.56778,0.040564,0.46717,0.49586,0.013243,0.52669,0.34909,0.62145,0.59334,0.45871,0.10843,0.45264,0.4291,0.60695,0.013243,0.52915,0.024278
0.018944,0.53393,0.041567,0.037337,0.55222,0.53044,0.51591,0.55361,0.022807,0.029428,0.016118,0.4988,0.064006,0.48722,0.56134,0.57532,0.044142,0.47232,0.50285,0.011235,0.49715,0.35056,0.53449,0.59776,0.40889,0.085341,0.46128,0.43112,0.61376,0.018001,0.53412,0.022165
0.01876,0.53614,0.042671,0.036417,0.57569,0.54135,0.51996,0.55803,0.024462,0.029796,0.016369,0.50635,0.063454,0.49531,0.57799,0.58433,0.044694,0.47802,0.50763,0.023137,0.50469,0.35314,0.54023,0.60695,0.46919,0.084789,0.46349,0.43553,0.6167,0.014346,0.54037,0.025566
0.01876,0.59716,0.043774,0,0.58157,0.51763,0.4923,0.59391,0.025382,0.030715,0.016921,0.51241,0.062351,0.49788,0.57274,0.59297,0.04359,0.50285,0.51389,0.01545,0.508,0.35277,0.54607,0.61431,0.47581,0.087364,0.46901,0.44289,0.62608,0.031127,0.54902,0.026485
0.021151,0.55204,0.042671,0.038072,0.58966,0.59487,0.53136,0.54502,0.024646,0,0.015266,0.56077,0.062902,0.54317,0.58102,0.59849,0.044694,0.49292,0.52143,0.013794,0.51481,0.35516,0.55453,0.61688,0.48188,0.085709,0.47287,0.44951,0.64588,0.01453,0.55325,0.025014
0.01968,0.55067,0.045797,0,0.66349,0.56391,0.54111,0.58323,0.02391,0.030532,0.016369,0.52731,0.083538,0.5137,0.59426,0.6099,0.045246,0.50303,0.5297,0.015634,0.52363,0.39733,0.56594,0.65813,0.49255,0.08718,0.48188,0.45595,0.59283,0.014162,0.56013,0.026117
0.019128,0.55049,0.041935,0.036785,0.59665,0.56207,0.54037,0.58084,0.025566,0.031451,0.017841,0.50701,0.0556,0.51205,0.59485,0.53888,0.031476,0.50267,0.52878,0.016001,0.52253,0.35773,0.54461,0.62479,0.49163,0.087732,0.47857,0.4554,0.64043,0.015266,0.56465,0
0.019128,0.55233,0.04359,0.037521,0.59978,0.56005,0.54092,0.58488,0,0.030715,0.016737,0.56815,0.060879,0.54053,0.59353,0.60603,0.045246,0.50579,0.5332,0.014898,0.52621,0.357,0.5663,0.55291,0.49568,0.0881,0.48225,0.45742,0.63896,0.01361,0.56722,0.025382
0.017289,0.55306,0.042671,0.065553,0.5961,0.55784,0.54,0.58304,0.049195,0.028692,0.01361,0.51885,0.056833,0.51113,0.62493,0.5972,0.017029,0.50414,0.53837,0.01453,0.52474,0.35829,0.56152,0.61909,0.49972,0.08718,0.48096,0.45761,0.63289,0.013059,0.56079,0.024646
0.016737,0.54902,0.039176,0.032555,0.58488,0.55086,0.54695,0.56962,0.022255,0.025933,0.015082,0.50818,0.063837,0.51333,0.58304,0.58856,0.041935,0.50395,0.52695,0.012323,0.52088,0.35737,0.55545,0.58936,0.49255,0.085525,0.48335,0.45944,0.62277,0.011219,0.55895,0.022071
0.013059,0.54902,0.066606,0.028324,0.58782,0.48356,0.49584,0.57072,0.031803,0.019496,0,0.4931,0.038624,0.51113,0.56722,0.56686,0.034946,0.50193,0.52915,0,0.52203,0.35056,0.54718,0.61505,0.48906,0.074674,0.48667,0.45356,0.61744,0.0040463,0.60086,0.017657
0.013059,0.54902,0.034762,0.03329,0.57973,0.53577,0.51646,0.55913,0.021151,0.019864,0.010668,0.47839,0.039912,0.50175,0.56079,0.52225,0.034946,0.49715,0.52731,0.007357,0.51481,0.3323,0.51854,0.59537,0.486,0.084054,0.47747,0.45558,0.60493,0.0060695,0.54975,0.016185
0.014898,0.55026,0.036969,0.030532,0.56336,0.51388,0.51241,0.55122,0.020416,0.022255,0.011587,0.45448,0.039176,0.49623,0.5538,0.52511,0.040096,0.49071,0.51775,0.025514,0.50837,0.35865,0.51812,0.57219,0.49145,0.084054,0.4447,0.45871,0.58084,0.0051499,0.48044,0.018025
0.013794,0.54387,0.036785,0.032003,0.54589,0.50579,0.5139,0.53633,0.017657,0.025749,0.069715,0.46674,0.039912,0.4817,0.59417,0.48832,0.038624,0.47729,0.51094,0.0075409,0.49421,0.36178,0.49549,0.56238,0.48722,0.086813,0.4962,0.45981,0.56226,0.0068052,0.51793,0.020232
0.017841,0.53375,0.08493,0.036969,0.53982,0.49568,0.49273,0.52253,0.0038294,0.028876,0.012875,0.40776,0.044326,0.47214,0.49172,0.47397,0.0088422,0.46386,0.50046,0.01453,0.48464,0.29834,0.48115,0.52474,0.48152,0.10572,0.43576,0.45319,0.54276,0.011403,0.5091,0.022991
0.017657,0.53449,0.042119,0.03513,0.54092,0.49568,0.49586,0.52327,0.022807,0.029612,0.015266,0.398,0.044326,0.47232,0.57465,0.47287,0.042855,0.46919,0.49778,0.013978,0.50706,0.35737,0.47155,0.52308,0.48611,0.033242,0.45319,0.4565,0.545,0.011035,0.51536,0.05742
0.017657,0.53577,0.039544,0.036049,0.53945,0.49715,0.54872,0.5133,0.02391,0.022418,0.015634,0.4039,0.042855,0.47287,0.54227,0.46459,0.045062,0.46643,0.50395,0.012139,0.46589,0.35939,0.4782,0.49241,0.49255,0.093434,0.45209,0.49628,0.54571,0.013794,0.51573,0.023358
0.074743,0.53541,0.098567,0.035681,0.54092,0.49844,0.50009,0.52621,0.022807,0.028141,0.015266,0.39985,0.042303,0.47655,0.52878,0.46717,0.043406,0.46827,0.50543,0.013427,0.48722,0.3627,0.47729,0.51996,0.49678,0.092698,0.45577,0.43139,0.55453,0.020513,0.51922,0.024278
0.019312,0.54074,0.032745,0.034394,0.54699,0.49954,0.50414,0.49674,0.024646,0.029244,0.016185,0.40408,0.042303,0.47839,0.53154,0.46625,0.043038,0.47416,0.5115,0.01453,0.50351,0.36454,0.48335,0.52216,0.49972,0.091962,0.45963,0.46551,0.54271,0.012139,0.54616,0.025198
0.017473,0.54295,0.042671,0.035498,0.5549,0.50874,0.50588,0.53651,0.01757,0.030899,0.015634,0.40555,0.042671,0.48391,0.53688,0.47103,0.031095,0.47747,0.50202,0,0.51876,0.36711,0.52308,0.52547,0.50837,0.093986,0.46496,0.46938,0.55453,0.012691,0.52584,0.024094
0.019864,0.54773,0.043774,0.03442,0.59565,0.51959,0.5172,0.54662,0.023358,0.028876,0.016185,0.40434,0.042119,0.49016,0.54828,0.48023,0.042855,0.48887,0.52676,0.0044166,0.50285,0.36951,0.49476,0.53338,0.46812,0.092514,0.46919,0.47765,0.5663,0.013427,0.53522,0.025198
0.018944,0.55472,0.041935,0.036233,0.57403,0.53044,0.52345,0.55453,0.026669,0.030164,0.016185,0.4291,0.042487,0.49605,0.56005,0.49497,0.042855,0.49917,0.5332,0,0.52806,0.38227,0.50377,0.5378,0.52253,0.09325,0.47453,0.48519,0.57605,0.012323,0.54166,0.025382
0.019128,0.57448,0.042303,0.035865,0.58378,0.54,0.52731,0.5606,0,0.030899,0,0.43553,0.042487,0.50193,0.56888,0.59153,0.043222,0.50212,0.54092,0.01453,0.51646,0.37429,0.54387,0.54368,0.50266,0.096009,0.47986,0.48648,0.58415,0.013243,0.54957,0.029942
0.019312,0.55766,0.045062,0.034946,0.59132,0.5435,0.53375,0.57237,0.027037,0.030348,0.018025,0.44032,0.093809,0.50782,0.57237,0.50947,0.044694,0.51131,0.54791,0.017933,0.52492,0.37613,0.52106,0.54865,0.55887,0.13231,0.47321,0.49273,0.60633,0.013243,0.55325,0.025933
0.061588,0.56539,0.044878,0.037337,0.59537,0.54957,0.54184,0.60781,0.032003,0.030899,0.016185,0.4451,0.047453,0.50383,0.57863,0.51683,0.0087172,0.51333,0.55086,0.016921,0.5286,0.38275,0.52345,0.54994,0.53835,0.093802,0.52012,0.49476,0.59205,0.013978,0.55854,0
0.037063,0.55711,0.046901,0.042303,0.59794,0.54957,0.5389,0.57642,0.033106,0.035865,0.0071973,0.40824,0.040647,0.51352,0.57569,0.51205,0.049108,0.51738,0.55196,0.017657,0.53026,0.38146,0.52584,0.55049,0.53761,0.10373,0.49163,0.49733,0.59353,0.016737,0.55711,0.02906
0.019496,0.53326,0.043774,0.044142,0.63374,0.54037,0.52474,0.61461,0.033474,0.032003,0.021335,0.45343,0.037889,0.50138,0.58488,0.52492,0.047594,0.50635,0.54403,0.016737,0.53872,0.36895,0.5286,0.56097,0.55145,0.099687,0.48519,0.4909,0.57734,0.01545,0.48845,0.027221
0.031635,0.55361,0.040647,0.040647,0.60015,0.53927,0.52878,0.54442,0.03329,0.033842,0.021703,0.44528,0.033842,0.50487,0.60803,0.53099,0.047637,0.50782,0.56925,0.016921,0.54626,0.37282,0.53338,0.56483,0.55398,0.10318,0.48372,0.51881,0.58304,0.015082,0.58139,0.009094
0,0.55692,0.042671,0.042303,0.60585,0.49231,0.53062,0.61434,0,0.0303,0.023726,0.4508,0.038808,0.50028,0.53448,0.52842,0.047085,0.50947,0.56925,0.045764,0.54203,0.39351,0.53788,0.56134,0.52048,0.09992,0.4817,0.45279,0.50688,0.015082,0.53947,0.025566
0.019128,0.58304,0.03936,0.040831,0.59463,0.54203,0.53265,0.59003,0.0030032,0.032003,0.022991,0.44308,0.037889,0.49844,0.59077,0.53995,0.017358,0.51186,0.56741,0.016921,0.54056,0.37686,0.5994,0.55674,0.55214,0.098292,0.47508,0.50267,0.58363,0.017473,0.57697,0.027957
0.018209,0.55968,0.042119,0.035147,0.59868,0.53853,0.48118,0.58888,0.028324,0.033474,0.022991,0.44289,0.038992,0.4988,0.58819,0.51922,0.049108,0.50874,0.5641,0.016001,0.54258,0.37429,0.52658,0.52213,0.5584,0.08836,0.47397,0.50653,0.55522,0.016553,0.57017,0.026669
0.021519,0.57495,0.040647,0.044326,0.60585,0.53908,0.54313,0.60107,0.026688,0.031819,0.021335,0.44032,0.038624,0.50635,0.59592,0.53253,0.023944,0.51793,0.57955,0.017657,0.5481,0.38753,0.53136,0.55067,0.56906,0.10097,0.47784,0.53321,0.57716,0.014714,0.57973,0.028141
0.020416,0.58709,0.042855,0.043038,0.61615,0.533,0.55104,0.59636,0.031083,0.033106,0.022071,0.43719,0.038624,0.51297,0.60033,0.51297,0.04782,0.52198,0.59003,0.016369,0.56244,0.39736,0.53761,0.58295,0.58635,0.10337,0.49126,0.53614,0.58341,0.016553,0.59113,0.0047789
0.0074249,0.6018,0.042671,0.045062,0.57032,0.53412,0.54423,0.59849,0.030715,0.034946,0,0.41549,0.036417,0.50569,0.5904,0.48153,0.0072395,0.50213,0.58598,0.016553,0.55059,0.38177,0.52437,0.54092,0.5869,0.10208,0.42857,0.55704,0.5687,0.015082,0.58194,0.079058
0.030172,0.62444,0.041015,0.041383,0.61756,0.52216,0.53913,0.59371,0.057815,0.032923,0.025382,0.3993,0.032923,0.51796,0.57679,0.46735,0.048556,0.50524,0.58212,0.01545,0.5549,0.40758,0.50818,0.52529,0.59445,0.10938,0.4885,0.57178,0.55306,0.012691,0.58424,0
0.020048,0.59445,0.03844,0.043038,0.58488,0.50644,0.53485,0.58433,0.042487,0.063481,0.023726,0.39415,0.02391,0.49752,0.56428,0.44216,0.050395,0.49586,0.57844,0.016369,0.51455,0.41916,0.52106,0.52069,0.6064,0.10984,0.49182,0.52786,0.54166,0.013059,0.55858,0.023726
0.013243,0.57311,0.018576,0.013427,0.59573,0.46147,0.55601,0.5926,0.1258,0.018576,0.012139,0.38312,0.018576,0.5069,0.53246,0.40647,0.019128,0.46202,0.56825,0.050763,0.53872,0.47195,0.4909,0.55141,0.58084,0.096561,0.54423,0.47949,0.5584,0.018576,0.56962,0.012139
0.0079088,0.51209,0.027773,0.029612,0.27901,0.15643,0.37429,0.32831,0.098952,0.0079088,0.0079088,0.17376,0.047678,0.2654,0.24664,0.13353,0.035314,0.27313,0.34541,0.010116,0.29207,0.37944,0.27497,0.23855,0.32155,0.055177,0.29594,0.36491,0.31341,0.031819,0.29538,0.0079088
0.0033106,0.46864,0.023358,0.034762,0.28104,0.17638,0.341,0.25429,0.065293,0.023358,0.023175,0.11201,0.013427,0.23634,0.21335,0.10024,0.033842,0.19527,0.32132,0.014898,0.30017,0.3901,0.25161,0.18944,0.36466,0.073938,0.25878,0.38974,0.27809,0.0031267,0.28232,0.013243
0,0.46791,0.031267,0.032371,0.26982,0.16995,0.33051,0.29281,0.12841,0.031267,0.023175,0.083874,0.015266,0.23653,0.21593,0.10668,0.048004,0.227,0.335,0.016553,0.29023,0.36895,0.21359,0.17988,0.36436,0.11051,0.23818,0.37297,0.22252,0.009748,0.27865,0.023358
0,0.45503,0.016825,0.090099,0.28122,0.16811,0.28828,0.29299,0.044878,0.021335,0.017105,0.11017,0.017289,0.23469,0.25984,0.10079,0.03844,0.19165,0.30219,0.011587,0.28067,0.37245,0.2296,0.17638,0.35369,0.081161,0.25308,0.35957,0.25051,0.010852,0.25915,0.01253
0,0.44142,0.031819,0.03513,0.27478,0.17031,0.28913,0.24789,0.03844,0.021887,0.018025,0.10594,0.018392,0.22972,0.18155,0.099136,0.041015,0.16158,0.29963,0.0095641,0.27865,0.36196,0.20544,0.16351,0.34835,0.089571,0.25363,0.36013,0.22862,0.0055177,0.25345,0.018209
0.011955,0.43793,0.032371,0.035314,0.27809,0.17841,0.31793,0.27901,0,0.059078,0.017473,0.10668,0.017841,0.23395,0.2242,0.098032,0.038286,0.18521,0.33451,0.009748,0.27796,0.36013,0.22082,0.16333,0.3478,0.082728,0.26025,0.35035,0.21925,0.0095641,0.25768,0.087047
0.013427,0.44491,0.033106,0.07377,0.28508,0.18337,0.29428,0.29281,0.035865,0.017932,0.019864,0.15907,0.017473,0.23671,0.18258,0.10061,0.042671,0.18797,0.29833,0.028151,0.28656,0.36417,0.21243,0.17105,0.36068,0.088284,0.25768,0.35973,0.23947,0.017676,0.26136,0.017289
0.013794,0.44363,0.032555,0.036049,0.29391,0.19128,0.29152,0.29667,0.027773,0.025566,0.017657,0.12121,0.020784,0.27384,0.22382,0.1087,0.042855,0.2025,0.30771,0.0088284,0.28416,0.35976,0.25563,0.17933,0.37551,0.08902,0.2735,0.38067,0.23671,0,0.26835,0.01876
0.016369,0.45173,0.031575,0.036785,0.30348,0.21299,0.2917,0.301,0.02391,0.026117,0.018944,0.12286,0.024094,0.25731,0.2586,0.11918,0.041567,0.22402,0.32003,0.0091962,0.29483,0.36362,0.22273,0.18742,0.31853,0.088652,0.28729,0.38941,0.2437,0.010668,0.27662,0.045099
0.017105,0.44896,0.034578,0.037705,0.31635,0.22935,0.30035,0.31672,0.022991,0.026117,0.018209,0.13006,0.024278,0.27019,0.27019,0.12948,0.043774,0.23873,0.33198,0.011403,0.31389,0.36491,0.23303,0.21472,0.37907,0.091411,0.30035,0.39139,0.25474,0.012691,0.24897,0.021335
0.016921,0.45521,0.036601,0.037705,0.33896,0.24296,0.30973,0.31517,0.028956,0.026117,0.017841,0.13776,0.036161,0.28067,0.28214,0.14217,0.041567,0.22787,0.34707,0.0090123,0.31506,0.36693,0.23947,0.20875,0.38679,0.088836,0.30734,0.40022,0.26283,0.013978,0.30053,0.006127
0.017841,0.46147,0.037705,0.037705,0.3051,0.25786,0.32021,0.33861,0.020232,0.026669,0.019128,0.14512,0.025749,0.27861,0.29704,0.15247,0.044142,0.25946,0.36086,0.010668,0.28221,0.37024,0.25235,0.2382,0.39893,0.091043,0.27787,0.40942,0.27626,0.012875,0.31433,0.022439
0.018209,0.46919,0.036417,0.038992,0.35976,0.27,0.34959,0.34834,0.018944,0.027405,0.019128,0.15358,0.037756,0.30035,0.30789,0.16351,0.043774,0.27809,0.3719,0.032389,0.33566,0.37153,0.26301,0.21695,0.43325,0.090859,0.32352,0.47347,0.28913,0.013427,0.32757,0.02391
0.016553,0.47048,0.036785,0.03936,0.37374,0.28085,0.33842,0.36233,0.035313,0.027405,0.018025,0.16057,0.028508,0.30789,0.32168,0.222,0.043038,0.2906,0.38587,0.012139,0.341,0.36951,0.27166,0.24664,0.41806,0.091043,0.32923,0.42137,0.2963,0.014898,0.33842,0.022807
0.017841,0.42972,0.037153,0.038808,0.3833,0.29724,0.35183,0.34203,0.01968,0.029428,0.01876,0.16811,0.023027,0.31653,0.33254,0.18025,0.042119,0.30109,0.39342,0.025213,0.35056,0.37355,0.2908,0.25897,0.42468,0.089388,0.33548,0.42542,0.30955,0,0.35166,0
0.018576,0.4817,0.035865,0.03844,0.39084,0.21654,0.33307,0.37999,0.020416,0.029244,0.019496,0.17638,0.046155,0.32757,0.34247,0.18834,0.042855,0.32028,0.40555,0.011219,0.36362,0.37668,0.29005,0.14881,0.43664,0.091043,0.34394,0.43112,0.3204,0.014162,0.3616,0.023358
0.0051647,0.48519,0.037337,0.039728,0.40405,0.3112,0.37153,0.3925,0.022623,0.028324,0.019128,0.18301,0.029612,0.33419,0.35295,0.19864,0.043958,0.31709,0.41733,0.011771,0.37116,0.37668,0.29759,0.28067,0.46295,0.09233,0.34983,0.42004,0.33162,0.014346,0.35646,0.021703
0.074294,0.48832,0.038256,0.0088791,0.39043,0.30594,0.37833,0.3982,0.022255,0.028324,0.019312,0.18852,0.030715,0.34284,0.36178,0.23803,0.043038,0.3272,0.42671,0.012139,0.37981,0.38091,0.30476,0.28821,0.44933,0.088652,0.35645,0.44436,0.35114,0.013427,0.37099,0.021703
0.018576,0.49068,0.038256,0.036969,0.42487,0.33327,0.38919,0.40923,0.020048,0.029428,0.047961,0.19422,0.030715,0.34909,0.37171,0.21335,0.09116,0.33254,0.43793,0.012507,0.38716,0.38201,0.31451,0.29814,0.46036,0.092882,0.36141,0.44907,0.35001,0.013794,0.40041,0.023726
0.018392,0.49917,0.038808,0.037521,0.43498,0.35709,0.4004,0.47196,0.022439,0.028141,0.038856,0.20213,0.028324,0.34831,0.38164,0.21961,0.043774,0.33861,0.44767,0.011955,0.39507,0.38348,0.32086,0.3066,0.46662,0.091227,0.38554,0.45338,0.35921,0.013978,0.4113,0.02391
0.020048,0.50193,0.03844,0.039728,0.44694,0.35001,0.40813,0.42487,0.022991,0.019791,0.049506,0.20544,0.091255,0.36325,0.37052,0.22825,0.092095,0.36139,0.45889,0.011771,0.40298,0.38348,0.32959,0.3147,0.47526,0.092882,0.36895,0.45669,0.36619,0.013243,0.41236,0.022991
0,0.50598,0.036969,0.021759,0.45301,0.35516,0.41459,0.48218,0.021335,0.027957,0.020232,0.19497,0.089288,0.36767,0.39507,0.23303,0.011424,0.34229,0.44671,0,0.40611,0.38532,0.37428,0.32095,0.48207,0.091043,0.37263,0.46165,0.37171,0.013794,0.41972,0.02391
0.043315,0.50708,0.037153,0.03844,0.45981,0.35939,0.38991,0.43811,0.022991,0.02322,0.021335,0.21317,0.031819,0.37226,0.40243,0.23542,0.042119,0.35976,0.46846,0.011035,0.41181,0.33178,0.33732,0.32683,0.48575,0.089388,0.3646,0.45167,0.37576,0.014162,0.42579,0.02391
0.017841,0.51113,0.037521,0.036785,0.47321,0.36564,0.43002,0.44399,0.022071,0.03786,0.01968,0.21905,0.030532,0.37466,0.40519,0.19709,0.063777,0.3616,0.47618,0.013794,0.41402,0.38477,0.27193,0.3307,0.4885,0.092698,0.37925,0.44783,0.38017,0,0.43186,0.02483
0.017841,0.51517,0.036969,0.03936,0.46882,0.36399,0.42836,0.44473,0.023358,0.027405,0.044594,0.2163,0.02998,0.38524,0.40739,0.24057,0.041935,0.36325,0.47618,0.012507,0.41659,0.38128,0.34008,0.35389,0.51516,0.090675,0.38146,0.4657,0.38495,0.013978,0.43149,0.022991
0.018209,0.51076,0.10044,0.035498,0.42618,0.36307,0.42763,0.50778,0.022439,0.027773,0.021335,0.21703,0.025475,0.37466,0.40629,0.22016,0.042671,0.36086,0.47839,0,0.41236,0.38312,0.33953,0.3329,0.48667,0.09233,0.38183,0.46404,0.38036,0.016185,0.43112,0.02391
0.1082,0.50818,0.036417,0.036417,0.46239,0.36049,0.42707,0.4394,0.024462,0.027221,0,0.2435,0.028508,0.38036,0.41405,0.23763,0.04359,0.36362,0.47379,0.010668,0.41107,0.38164,0.33916,0.33511,0.48556,0.089939,0.38183,0.46367,0.38017,0.001941,0.43406,0.024646
0.018025,0.50782,0.036785,0.038072,0.45411,0.35718,0.42689,0.42303,0.021887,0,0.019128,0.21464,0.0052411,0.35961,0.40316,0.23414,0.044142,0.35921,0.46919,0.012323,0.40629,0.37962,0.33548,0.33125,0.48391,0.091595,0.37631,0.45816,0.37741,0.013794,0.42855,0.023358
0.018392,0.50364,0.036233,0.037521,0.44896,0.3723,0.42303,0.42579,0.022255,0.025198,0.01756,0.17678,0.029428,0.3563,0.39599,0.23046,0.043774,0.35387,0.45578,0.012691,0.40445,0.38036,0.33088,0.32665,0.45041,0.090675,0.34623,0.45485,0.35146,0.015685,0.42855,0.022439
0,0.50028,0.034946,0.036233,0.44528,0.39858,0.42192,0.42045,0.021887,0.04555,0.019128,0.20581,0.029244,0.33029,0.3835,0.22292,0.093901,0.31541,0.45761,0.010484,0.39709,0.38201,0.40684,0.32205,0.47508,0.091411,0.37042,0.44988,0.36491,0,0.42064,0.025014
0.020232,0.49108,0.035681,0.037153,0.43517,0.33548,0.40584,0.41383,0.024462,0.028223,0.044459,0.20158,0.027589,0.34805,0.38367,0.21777,0.086163,0.33971,0.45098,0.011219,0.38955,0.36074,0.33946,0.31617,0.46791,0.092146,0.36785,0.44032,0.35755,0,0.41402,0.023175
0.018025,0.4481,0.035681,0.037337,0.43186,0.32978,0.41181,0.40978,0.023358,0.026485,0.020232,0.19606,0.072445,0.35865,0.37668,0.20912,0.042671,0.33438,0.44381,0.022317,0.38477,0.38036,0.2951,0.30991,0.46349,0.091411,0.36362,0.44068,0.3535,0.011955,0.40703,0.023358
0.016185,0.48887,0.036417,0.036417,0.41212,0.32316,0.40776,0.40316,0.017298,0.027405,0.020784,0.19422,0.027589,0.35387,0.36951,0.20655,0.043038,0.32316,0.44013,0.012691,0.38924,0.38091,0.30697,0.3055,0.45761,0.09233,0.31357,0.43443,0.34835,0.012691,0.4004,0.024278
0.016921,0.4833,0.032923,0.034762,0.42505,0.32371,0.40647,0.40408,0.025933,0.027773,0.020232,0.19312,0,0.34762,0.36454,0.20232,0.043222,0.31929,0.43921,0.013243,0.38146,0.38146,0.3055,0.31232,0.4565,0.091227,0.35571,0.43793,0.3467,0.011587,0.39783,0.020232
0.021703,0.49016,0.034762,0.10425,0.42689,0.31525,0.4238,0.40188,0.026669,0.026853,0.083677,0.18926,0.025198,0.34854,0.36675,0.20048,0.043406,0.31782,0.43958,0.010116,0.37962,0.33419,0.30532,0.2941,0.41001,0.089388,0.35663,0.43848,0.34394,0.02439,0.39305,0
0.033601,0.49844,0.034762,0.034946,0.42211,0.31801,0.40813,0.40739,0.069398,0.024462,0.021519,0.1876,0.027405,0.34964,0.3638,0.25257,0.043406,0.35474,0.45335,0,0.37863,0.39102,0.32255,0.29281,0.46515,0.093066,0.35589,0.44418,0.34449,0.011219,0.39434,0.0206
0.018209,0.51352,0.036785,0.038072,0.43186,0.32187,0.41898,0.41604,0.067405,0.089507,0.002326,0.19091,0.021221,0.35498,0.37429,0.19846,0.068679,0.32058,0.45687,0.011587,0.39636,0.40758,0.31157,0.30329,0.4782,0.094721,0.36656,0.46018,0.35479,0.011587,0.40353,0.020416
0.016001,0.52511,0.032371,0.036785,0.43351,0.31538,0.41101,0.4234,0.033658,0.028141,0.022623,0.19478,0.022807,0.35608,0.4213,0.19846,0.044694,0.31543,0.49076,0.010484,0.39967,0.40942,0.27756,0.29612,0.53803,0.096193,0.39064,0.46772,0.35921,0.013059,0.40316,0.01876
0.018392,0.55611,0.034267,0.044937,0.43682,0.34629,0.44344,0.42248,0.036233,0.092755,0.021887,0.19533,0.022071,0.357,0.37245,0.1911,0.047085,0.30495,0.46643,0.015266,0.40831,0.41641,0.32058,0.30072,0.49402,0.094537,0.36546,0.45665,0.36509,0.011219,0.44325,0.021887
0.015082,0.53686,0.029428,0.037705,0.44657,0.29566,0.47361,0.48996,0.036225,0.029428,0.0024517,0.19772,0.015266,0.39905,0.36472,0.20011,0.058668,0.28501,0.47232,0.060149,0.42008,0.43498,0.3517,0.30881,0.4977,0.10171,0.34002,0.46478,0.39066,0.0079088,0.42248,0.015082
0.12629,0.59169,0.028876,0.063694,0.43204,0.29061,0.53169,0.45963,0.071408,0.036601,0.036601,0.22053,0.021151,0.39397,0.34799,0.22623,0.037337,0.33658,0.51812,0.041935,0.44878,0.49255,0.38109,0.33861,0.50598,0.084422,0.36583,0.41608,0.42689,0.013243,0.39586,0.028876
0.043585,0.45797,0.060686,0.017841,0.25014,0.16024,0.23818,0.29171,0,0,0.030164,0.053643,0.050366,0.17234,0.11961,0.090307,0.10484,0.16958,0.2643,0.057201,0.27313,0.41659,0.19828,0.11333,0.26007,0.070811,0.26246,0.37521,0.13338,0.030164,0.20765,0.016001
0.0053338,0.45613,0.0077248,0.039544,0.22347,0.10116,0.23901,0.23358,0.0033106,0.0077248,0.0033106,0.0034946,0.03844,0.16036,0.11183,0.054258,0.016553,0.15578,0.27607,0.017841,0.23781,0.40629,0.14125,0.11569,0.25051,0.096009,0.23046,0.3524,0.15328,0.027585,0.16351,0.025198
0.0077248,0.34142,0.043361,0.038256,0.24296,0.14806,0.22991,0.25529,0.007357,0.023084,0.045914,0.038992,0.037521,0.20894,0.13831,0.027037,0.075777,0.16774,0.27724,0.019496,0.2849,0.39415,0.17142,0.12249,0.32868,0.087044,0.26706,0.35038,0.15615,0.026117,0.18567,0.018576
0.013243,0.42008,0.020967,0.033842,0.24695,0.15229,0.28843,0.22413,0.0084605,0.020967,0.013243,0.050212,0.034753,0.21372,0.080654,0.057936,0.024864,0.17414,0.30011,0.013427,0.23561,0.37557,0.17391,0.103,0.28269,0.064926,0.2597,0.35111,0.11367,0.024094,0.20471,0.0018439
0.010116,0.41015,0.031819,0.036601,0.21437,0.15358,0.22476,0.23303,0.010116,0.027037,0.018576,0.033913,0.061811,0.22045,0.18012,0.058856,0.04028,0.19165,0.25394,0.011219,0.24149,0.38275,0.16419,0.10337,0.28913,0.10939,0.25989,0.29786,0.15468,0.019496,0.20875,0.020416
0.013243,0.42229,0.027555,0.035314,0.25474,0.16075,0.22531,0.23469,0.0062534,0.027589,0.014714,0.060327,0.041015,0.28473,0.18282,0.042019,0.045429,0.1922,0.20906,0.013243,0.24131,0.37557,0.17215,0.10888,0.32349,0,0.26209,0.3581,0.1591,0.018944,0.20692,0.020986
0.0062534,0.42248,0.035314,0.038992,0.27,0.14467,0.23929,0.24977,0.014714,0.025014,0.0095641,0.060143,0.037153,0.21262,0.18392,0.080927,0.059592,0.20912,0.2906,0.0060695,0.25915,0.38882,0.1819,0.11127,0.30697,0.066397,0.26467,0.36325,0.18392,0.021519,0.22328,0.047947
0.0033106,0.34937,0.044694,0.030469,0.21934,0.14512,0.26283,0.26835,0.0095641,0.072015,0.031451,0.071547,0.010035,0.21611,0.15994,0.10686,0.077339,0.15653,0.30752,0.036089,0.27754,0.39434,0.17657,0.13279,0.30127,0.062351,0.26025,0.38459,0.19772,0.0095641,0.22935,0.011639
0.0084605,0.42303,0.028141,0.04359,0.2241,0.18192,0.23358,0.25915,0.017289,0.019496,0.012875,0.07449,0.039176,0.23119,0.1911,0.070075,0.04359,0.19717,0.29833,0.012875,0.25952,0.35666,0.17896,0.12213,0.30053,0.073938,0.2597,0.38832,0.16939,0.017289,0.22034,0.023726
0.014162,0.41641,0.033842,0.036785,0.25731,0.17197,0.15569,0.24903,0.0075409,0.020784,0.014162,0.07449,0.033842,0.23759,0.19036,0.070627,0.046165,0.20581,0.24407,0.0103,0.25584,0.39645,0.18282,0.1293,0.29722,0.065661,0.27294,0.35994,0.15434,0.003367,0.22788,0.051673
0.011955,0.42211,0.033969,0.09751,0.26044,0.17197,0.24039,0.24775,0.0079088,0.02391,0.015082,0.069891,0.046978,0.23487,0.19331,0.075593,0.044142,0.20581,0.29972,0.0093802,0.25345,0.39342,0.11308,0.10049,0.3009,0.069708,0.28439,0.34964,0.17528,0.018392,0.22862,0.017473
0.013243,0.41604,0.036601,0.037705,0.27055,0.17565,0.23984,0.25363,0.0099319,0.02483,0.018392,0.046844,0.036601,0.24407,0.19367,0.075041,0.040831,0.2071,0.27478,0.013059,0.25143,0.40445,0.17602,0.13335,0.30532,0.069524,0.27938,0.35093,0.16987,0,0.22494,0.016369
0.01453,0.42946,0.029244,0.037521,0.27184,0.18264,0.26295,0.2597,0.0103,0.026669,0.01662,0.073938,0.034762,0.24241,0.20121,0.080743,0.008693,0.20765,0.27904,0.017105,0.26264,0.40795,0.18172,0.16126,0.29851,0.076513,0.28839,0.35222,0.14912,0.022439,0.23837,0.011771
0.014162,0.43057,0.038624,0.033658,0.26393,0.17841,0.24683,0.25418,0.011587,0.025198,0.020232,0.075409,0.038624,0.19029,0.19643,0.08387,0.026478,0.20232,0.28214,0.0091962,0.25915,0.40997,0.18117,0.14328,0.29998,0.07265,0.28619,0.34008,0.21331,0,0.22991,0.018431
0.014714,0.41383,0.032003,0.036601,0.26117,0.18006,0.23947,0.21212,0.014714,0.02391,0.014714,0.080559,0.037521,0.24039,0.19128,0.084973,0.043958,0.20802,0.27478,0.011955,0.30504,0.39857,0.18043,0.14475,0.20806,0.073018,0.28508,0.30642,0.21047,0.018392,0.2342,0.016553
0.014162,0.41475,0.034026,0.062559,0.25933,0.17878,0.23542,0.24352,0.0090123,0.025645,0,0.081479,0.037337,0.23025,0.19606,0.086445,0.045613,0.16557,0.27423,0.012323,0.24867,0.39581,0.17657,0.14328,0.28545,0.070443,0.28361,0.33438,0.18209,0.019128,0.23285,0.018209
0.011955,0.40206,0.034026,0.034026,0.25474,0.18006,0.23616,0.24775,0.0071343,0.047221,0.017289,0.080927,0.040463,0.25683,0.20103,0.091227,0.04359,0.20765,0.27773,0.012593,0.22503,0.38317,0.17657,0.14475,0.28085,0.070443,0.28435,0.32352,0.20348,0.081104,0.24856,0
0.011771,0.40096,0.034394,0.03513,0.25676,0.18319,0.23119,0.24186,0.0077248,0.025014,0.016369,0.0098211,0.038256,0.24205,0.26707,0.087732,0.043038,0.20489,0.26532,0.010116,0.25051,0.38863,0.17638,0.21722,0.27681,0.07265,0.32376,0.32113,0.14089,0.018025,0.23432,0.015634
0.015634,0.37441,0.056801,0.035865,0.25713,0.17969,0.23303,0.24149,0.012507,0.025749,0.010852,0.083686,0.035865,0.24536,0.16844,0.089939,0.043774,0.20452,0.27423,0.0073742,0.24628,0.3833,0.17307,0.14953,0.28459,0.070259,0.27828,0.29765,0.18595,0.017105,0.22991,0.019496
0,0.43382,0.034394,0.03142,0.25933,0.18356,0.23414,0.24628,0.011403,0.024462,0.016001,0.084054,0.037521,0.238,0.20706,0.091043,0.042119,0.20618,0.27975,0.0082766,0.2494,0.3719,0.17694,0.151,0.27184,0.067868,0.27313,0.27049,0.18668,0.043131,0.23487,0.054097
0.013059,0.39194,0.031267,0.029796,0.26412,0.18319,0.24168,0.24738,0.012875,0.025198,0,0.084605,0.039728,0.24113,0.20121,0.091595,0.037337,0.20636,0.28306,0.010668,0.25106,0.37907,0.17804,0.1567,0.2757,0.070075,0.27846,0.31598,0.18632,0.015266,0.23432,0.015266
0.015082,0.39397,0.030164,0.04155,0.2654,0.19183,0.23947,0.24885,0.0079088,0.024646,0.016737,0.085709,0.038072,0.24333,0.2036,0.094354,0.040463,0.20894,0.2803,0.011035,0.25198,0.37502,0.18025,0.15486,0.27938,0.1244,0.25936,0.31635,0.1911,0.018209,0.23561,0.0206
0.010852,0.39415,0.034026,0.037337,0.2689,0.1911,0.24352,0.25658,0,0.017473,0.015818,0.086077,0,0.24425,0.21541,0.088652,0.045613,0.21317,0.29115,0.0020697,0.25087,0.37852,0.17657,0.16001,0.27773,0.084027,0.27809,0.32058,0.19698,0.018415,0.24756,0.020048
0.022328,0.35424,0.032003,0.036233,0.26963,0.19496,0.25864,0.26025,0.010484,0.025014,0.015634,0.086997,0.039728,0.24241,0.19804,0.098032,0.041383,0.21979,0.29097,0.012139,0.28069,0.36822,0.18245,0.098096,0.28839,0.068788,0.28196,0.3125,0.2036,0.017289,0.2494,0
0.0095641,0.39644,0.027589,0.031819,0.28692,0.19625,0.26991,0.23651,0.011219,0.009451,0,0.092698,0.035314,0.24352,0.1867,0.095273,0.040463,0.22439,0.34918,0.0086445,0.26154,0.36491,0.19331,0.16756,0.29465,0.066029,0.27607,0.30353,0.20397,0.017289,0.25474,0
0.010852,0.40096,0.030899,0.030899,0.28453,0.20213,0.25584,0.26614,0.010668,0.0088412,0,0.091411,0.036969,0.25235,0.2185,0.099319,0.041383,0.22512,0.29655,0.0090123,0.26283,0.36619,0.19496,0.17142,0.30403,0.065661,0.27957,0.33829,0.20581,0.012507,0.26136,0.020416
0.012507,0.40188,0.034762,0.03844,0.25124,0.17092,0.27454,0.26651,0.011403,0.022623,0,0.15935,0.03844,0.26007,0.22292,0.11346,0.042119,0.22807,0.30072,0.013243,0.26191,0.35461,0.19422,0.17105,0.30734,0.065293,0.28159,0.33858,0.20784,0.015266,0.25658,0.018944
0.015634,0.39599,0.056093,0.034394,0.2855,0.20692,0.22223,0.26706,0.048711,0.024462,0.019128,0.10447,0.033474,0.25382,0.24638,0.10539,0.038992,0.23009,0.37182,0.011955,0.26632,0.32287,0.19202,0.17142,0.30458,0.0675,0.27809,0.33401,0.21409,0.017289,0.26467,0
0.015452,0.39507,0,0.035681,0.28251,0.20747,0.26301,0.26412,0.03378,0.022439,0.010191,0.09233,0.033106,0.25087,0.22586,0.10281,0.036601,0.22641,0.30274,0.014346,0.26412,0.3952,0.19257,0.15251,0.30329,0.063822,0.26761,0.32518,0.21096,0,0.2741,0.0206
0.016737,0.37007,0.032187,0,0.26356,0.20232,0.28827,0.26044,0.013059,0,0.011219,0.086629,0.037521,0.2494,0.22715,0.096561,0.044878,0.21887,0.302,0.0093802,0.30255,0.34376,0.18871,0.1751,0.30219,0.060143,0.27221,0.32665,0.21133,0.012139,0.29462,0.019496
5.7668e-05,0.37797,0.028432,0.030899,0.26982,0.20693,0.25308,0.25271,0.013794,0.020416,0.016553,0.085893,0.03844,0.24223,0.22365,0.10024,0.042303,0.21666,0.28968,0.0060695,0.25841,0.34192,0.1854,0.15686,0.28701,0.062167,0.26228,0.31451,0.20802,0.0097464,0.30726,0.018576
0.0086445,0.37134,0.036785,0.032739,0.2632,0.18687,0.25181,0.24609,0.0086445,0.023726,0,0.088608,0.036785,0.24002,0.16591,0.091962,0.036785,0.2071,0.28214,0.0086445,0.25106,0.32132,0.18301,0.16388,0.28571,0.059776,0.26117,0.30526,0.1979,0.017657,0.24407,0.01968
0.084604,0.37447,0,0.032739,0.24775,0.18583,0.23193,0.23708,0.011403,0.045564,0.0091962,0.091227,0.036969,0.23175,0.1979,0.093434,0.043406,0.24645,0.26685,0.012323,0.24021,0.32334,0.18374,0.19551,0.27754,0.063638,0.23584,0.2998,0.19533,0.011403,0.23598,0.015634
0.012875,0.35626,0.031451,0.035865,0.23818,0.1659,0.28214,0.25293,0.03842,0.019496,0.012875,0.07964,0.031451,0.22494,0.19349,0.090675,0.04028,0.19441,0.26209,0.012875,0.22825,0.32132,0.1453,0.20489,0.26228,0.034756,0.24572,0.28416,0.20776,0.012875,0.22181,0.012875
0.009748,0.34541,0.031819,0.031819,0.1915,0.18051,0.22641,0.21556,0.010668,0.01968,0.03137,0.079088,0.036233,0.21317,0.18264,0.086813,0.086946,0.18576,0.2529,0.010668,0.21758,0.28651,0.15818,0.14162,0.25418,0.05812,0.23855,0.26316,0.17473,0.013059,0.21335,0.015266
0.01361,0.34173,0.033106,0.036417,0.22733,0.16333,0.2242,0.21703,0.0066213,0.019312,0.011219,0.077616,0.028508,0.30178,0.18061,0.083502,0.038808,0.18307,0.24793,0.0090123,0.21354,0.30292,0.15523,0.13813,0.25717,0.062419,0.24113,0.27313,0.17234,0.015818,0.20912,0.014714
0.011035,0.33471,0.031819,0.018353,0.17706,0.1556,0.203,0.23879,0.002391,0.020784,0.0084605,0.072466,0.031819,0.25057,0.15653,0.077248,0.040993,0.17914,0.2391,0.010852,0.20967,0.28711,0.14953,0.13114,0.25271,0.063638,0.23671,0.26375,0.16057,0.009748,0.22683,0.011035
0.012691,0.25509,0.027773,0.027773,0.21887,0.14916,0.20673,0.19565,0,0.014898,0.012691,0.073018,0.032371,0.1968,0.16719,0.073018,0.041751,0.167,0.23616,0.0103,0.20379,0.28416,0.14475,0.12856,0.23653,0.052051,0.22715,0.2586,0.15615,0,0.19349,0.012691
0.010668,0.325,0.026669,0.046533,0.19533,0.1499,0.20434,0.14393,0.0066213,0.026669,0.00082232,0.066027,0.029244,0.19275,0.18411,0.06934,0.051867,0.16369,0.31559,0.0066213,0.21538,0.1926,0.15155,0.12636,0.25841,0.049108,0.2244,0.24756,0.22275,0.015342,0.182,0.016001
0.0086445,0.32628,0.028508,0.033658,0.21115,0.13769,0.17467,0.19993,0.0011035,0.022439,0.0062534,0.050863,0.033474,0.1721,0.1659,0.074857,0.04359,0.16811,0.25298,0.014898,0.24317,0.27901,0.14548,0.12176,0.21569,0.047982,0.23248,0.24407,0.15376,0.0093065,0.2089,0.014898
0.0071731,0.31653,0.0077861,0.032371,0.21133,0.18066,0.20489,0.20158,0.0069891,0.01968,0.012691,0.12964,0.028529,0.25679,0.20348,0.071915,0.032371,0.16314,0.2323,0.016921,0.20894,0.27736,0.14457,0.097809,0.25622,0.053338,0.22457,0.22213,0.18511,0.013978,0.18797,0.011219
0.0066213,0.33106,0.021151,0.029244,0.21023,0.15229,0.19643,0.19754,0.011403,0.017841,0.017841,0.074193,0.029244,0.18981,0.16351,0.059861,0.045246,0.16001,0.22788,0.0082766,0.20434,0.26361,0.14015,0.11918,0.23432,0.053154,0.26177,0.26301,0.14438,0.0066213,0.19147,0.011403
0.015082,0.34412,0.037521,0.045246,0.206,0.14604,0.19809,0.1957,0.021576,0.021151,0.016553,0.060327,0.024094,0.18999,0.1613,0.067868,0.040647,0.15781,0.24186,0.0077248,0.20949,0.21802,0.14383,0.11992,0.23469,0.058106,0.2231,0.2643,0.14015,0.018025,0.18724,0.01361
0.0062534,0.33044,0.055842,0.027405,0.18065,0.14015,0.1766,0.19294,0.0069891,0,0.0086445,0.04966,0.012291,0.19331,0.1591,0.070075,0.037521,0.167,0.23322,0.015634,0.21188,0.32045,0.14254,0.12065,0.23542,0.056097,0.21887,0.27074,0.14346,0.010484,0.18484,0.0053338
0.0057017,0.34578,0.037337,0.019864,0.18037,0.13518,0.20011,0.1957,0,0,0.0057017,0.066397,0.026853,0.1876,0.13813,0.071731,0.046349,0.16774,0.22549,0.0011639,0.21574,0.28968,0.16648,0.11367,0.23414,0.041051,0.21961,0.26191,0.13721,0.0091962,0.19312,0.01453
0.0057017,0.34578,0.034578,0.031083,0.17419,0.13978,0.18779,0.19606,0.00036785,0.057994,0.012875,0.058672,0.038072,0.18411,0.17076,0.067684,0.050763,0.15303,0.21905,0.013059,0.20747,0.27798,0.13555,0.11955,0.22807,0.057936,0.22053,0.26007,0.14696,0.012875,0.18061,0.014714
0.0036785,0.34449,0.036601,0.038624,0.20802,0.13169,0.1911,0.19018,0.00018392,0.012704,0.011771,0.057201,0.020115,0.18411,0.15634,0.065477,0.045062,0.15229,0.22623,0.017105,0.20563,0.29685,0.14622,0.096561,0.23119,0.053338,0.22586,0.26393,0.18942,0.015082,0.17933,0.016737
0.020589,0.33474,0.026485,0.051123,0.19331,0.12599,0.18816,0.18613,0.0040463,0.017105,0.013427,0.051499,0.033842,0.16829,0.16799,0.064742,0.043406,0.15155,0.2174,0.01361,0.19441,0.2963,0.12746,0.10153,0.22384,0.050763,0.21556,0.25694,0.13905,0.032569,0.16498,0.015266
0.011771,0.3375,0.027405,0.011771,0.20526,0.13114,0.18595,0.19441,0.00055177,0.022991,0.028507,0.018865,0.031819,0.16884,0.15192,0.059776,0.041015,0.14622,0.23873,0.025582,0.1911,0.29336,0.12415,0.092882,0.21979,0.052051,0.21648,0.2437,0.12691,0.016185,0.11677,0.018392
0.0027147,0.32849,0.032224,0.027405,0.18564,0.119,0.17878,0.13686,0.0057017,0.021703,0.021703,0.047637,0.018209,0.16478,0.13537,0.049292,0.046901,0.14346,0.19606,0.014898,0.18999,0.29152,0.12047,0.091962,0.20931,0.050395,0.20305,0.24462,0.119,0.020771,0.16535,0.011035
0.010852,0.3215,0.027589,0.049829,0.17546,0.11238,0.16241,0.1819,0.010116,0.002391,0.002391,0.043038,0.036049,0.17994,0.12231,0.047269,0.036049,0.1258,0.20471,0.005827,0.17657,0.27368,0.10606,0.095089,0.23551,0.042303,0.20232,0.2346,0.13739,0.012875,0.15799,0.0088284
0.0062534,0.28527,0.025566,0.025933,0.16774,0.10962,0.14199,0.16829,0.011955,0.020048,0.01453,0.034762,0.031083,0.21185,0.11459,0.054442,0.025749,0.13316,0.18262,0.015725,0.1751,0.23473,0.10337,0.07872,0.18466,0.034026,0.20048,0.22568,0.1098,0.017289,0.14493,0.0007357
0.012139,0.29722,0.010293,0.028692,0.13918,0.10153,0.13886,0.1267,0.0069891,0.011219,0.0025749,0.022439,0.036785,0.14824,0.11716,0.055177,0.052051,0.1386,0.18795,0.011587,0.17399,0.26154,0.10778,0.077984,0.1637,0.042469,0.15342,0.2257,0.10189,0.011219,0.15505,0.075953


==> indian_data_b.txt <==
x	y
1	-0.356453372331827
2	-0.283540833170557
3	-0.268989979702012
4	-0.290433366538163
5	-0.257443414122431
6	-0.230901598184305
7	-0.229648800797252
8	-0.246465680135864
9	-0.243742525771107
10	-0.263205246752938
11	-0.268513402402038
12	-0.277150720068227
13	-0.288790198515736
14	-0.281214416886307
15	-0.280460664258439
16	-0.284848849053763
17	-0.293047067455874
18	-0.296790645099082
19	-0.296324655908043
20	-0.296830258142589
21	-0.293434629157671
22	-0.287732414117474
23	-0.285161732689495
24	-0.28517659768709
25	-0.273845775284741
26	-0.2669349929674
27	-0.2635735056786
28	-0.245297042220938
29	-0.23427179985611
30	-0.255756591208368
31	-0.268585932487269
32	-0.267544352069806
33	-0.271921466949972
34	-0.280288996486431
35	-0.302199783610835
36	-0.326107443104218
37	-0.265640762409107
38	-0.197820392378456
39	-0.197388138245191
40	-0.390704293051078
41	-0.176588972287666
42	-0.15478544643069
43	-0.181920334928086
44	-0.188443168169699
45	-0.242458829256204
46	-0.290223735946984
47	-0.252246485457383
48	-0.194418070588228
49	-0.198996670140414
50	-0.194599400473552
51	-0.202454635376649
52	-0.194311107298193
53	-0.206426042305067
54	-0.313393786833799
55	-0.331325862620809
56	-0.334879655059971
57	-0.377618813425299
58	-0.511000517640409
59	-0.488046081723652
60	-0.455269589732649
61	-0.378214371470345
62	-0.320456432815345
63	-0.264798916237283
64	-0.233445713183215
65	-0.243476898702092
66	-0.239426757879547
67	-0.245956793241842
68	-0.246689794672452
69	-0.25082380684458
70	-0.252715355061717
71	-0.266638551249993
72	-0.273336878966799
73	-0.278771416563914
74	-0.294163579985509
75	-0.341769337242694
76	-0.410033003725894
77	-0.568212273138665
78	-0.601395214422814
79	-0.533381476022747
80	-0.541570859139796
81	-0.442089117845924
82	-0.35404778481501
83	-0.333530807295905
84	-0.331786480844568
85	-0.318765482753354
86	-0.319410828921148
87	-0.310432912360599
88	-0.301339985931766
89	-0.29242789820328
90	-0.294266594852055
91	-0.309633896889478
92	-0.355661209048332
93	-0.345012487493773
94	-0.320694855155002
95	-0.349337259398633
96	-0.323834258110615
97	-0.316708742812437
98	-0.339321686996616
99	-0.375582549036693
100	-0.402701232607478
101	-0.482177094374306
102	-0.558068351380768
103	-0.784018746643142
104	-0.832010924560671
105	-0.833083682939278
106	-0.830858217731721
107	-0.834157099362668
108	-0.833314971507044
109	-0.822037492799272
110	-0.80003310567998
111	-0.773093888078654
112	-0.755330556003843
113	-0.66544461893339
114	-0.607099594345972
115	-0.65603445421961
116	-0.595170204383624
117	-0.478868617246525
118	-0.401858813977923
119	-0.358122623191094
120	-0.331603002118408
121	-0.320235259401258
122	-0.315633336307744
123	-0.316642936509911
124	-0.322414176579386
125	-0.3526146857615
126	-0.351557321609565
127	-0.345984533364363
128	-0.357677603731413
129	-0.36241937234473
130	-0.351553352987697
131	-0.354783407542514
132	-0.368831936797403
133	-0.375299795929258
134	-0.377235687244039
135	-0.38672887428688
136	-0.390133453932175
137	-0.398709066267581
138	-0.407306996561408
139	-0.417838922818275
140	-0.426073682060861
141	-0.444461456430091
142	-0.460628157668325
143	-0.467841862240943
144	-0.483546496959138
145	-0.523329052109579
146	-0.584243483909296
147	-0.6468449210216
148	-0.747589020912951
149	-0.818568529322121
150	-0.842377717823461
151	-0.845959798887402
152	-0.846278200346222
153	-0.847901633958558
154	-0.84851844601407
155	-0.845621077323146
156	-0.845968702769713
157	-0.847249737389534
158	-0.849970002087235
159	-0.851132022745044
160	-0.85286209389728
161	-0.85054211584471
162	-0.850624772748705
163	-0.845820492116529
164	-0.8351769961183
165	-0.821614225577622
166	-0.771826350930052
167	-0.679831454264227
168	-0.624254874322642
169	-0.662711382946273
170	-0.774557742753187
171	-0.771654336744596
172	-0.679921374612601
173	-0.601118389982221
174	-0.609887983308182
175	-0.659206192182642
176	-0.661340372267874
177	-0.629115725323282
178	-0.592298464900111
179	-0.582739853134598
180	-0.580997602932364
181	-0.583099635783322
182	-0.584168285453465
183	-0.583260529112869
184	-0.590094677881227
185	-0.602787850346466
186	-0.609885267765227
187	-0.613803559442279
188	-0.61521603330237
189	-0.624001101755982
190	-0.628994918248582
191	-0.621789008552541
192	-0.620909660512719
193	-0.628543042332137
194	-0.636166547566956
195	-0.649131411415025
196	-0.655785951725528
197	-0.66312172074255
198	-0.66568676295742
199	-0.678127227843573
200	-0.678309603678515
201	-0.681403550644959
202	-0.694935967326994
203	-0.696054428783483
204	-0.714855090831811
205	-0.725812009195993
206	-0.724414349365989
207	-0.744606906492141
208	-0.753211014876759
209	-0.752151667126628
210	-0.755438015797023
211	-0.776350599064153
212	-0.778716452755636
213	-0.773283430914492
214	-0.790606587527206
215	-0.803519007580671
216	-0.798298947096136
217	-0.815940607457119
218	-0.83589423327615
219	-0.845601912736625
220	-0.848603075861732


==> indian_data_e1.txt <==
x	y	
1	-0.0475701643433199	
2	-0.10480885748257	
3	-0.14463937311906	
4	-0.161331670231862	
5	-0.210205081805554	
6	-0.261832457696881	
7	-0.304032168527007	
8	-0.325731308616402	
9	-0.350736271251726	
10	-0.357304706754353	
11	-0.390276590683876	
12	-0.39123320169185	
13	-0.363032165873958	
14	-0.340307913051799	
15	-0.342504042075945	
16	-0.355122079222724	
17	-0.371530396392383	
18	-0.412539177547879	
19	-0.470531336781517	
20	-0.51419843267644	
21	-0.551822905649831	
22	-0.595602686624399	
23	-0.631339223989462	
24	-0.6554207164844	
25	-0.69838018459175	
26	-0.750791051611537	
27	-0.780886603163717	
28	-0.857756839578874	
29	-0.885686246033022	
30	-0.800027285731339	
31	-0.632449988562306	
32	-0.776822333417881	
33	-0.626059266205229	
34	-0.391905350515163	
35	-0.148383737017662	
36	0.0807214486372288	
37	0.249373896730124	
38	0.371464402119062	
39	0.402540772155074	
40	0.340512626480844	
41	0.427439031832186	
42	0.437237361713028	
43	0.422670177713479	
44	0.418498270147308	
45	0.398610866221597	
46	0.374110343456567	
47	0.392337423790388	
48	0.411729519749954	
49	0.40580769809591	
50	0.409586813034679	
51	0.409234096695662	
52	0.408812100817389	
53	0.400065955295736	
54	0.350616415505915	
55	0.339711766733826	
56	0.334104076904253	
57	0.311945477276378	
58	0.231234940692571	
59	0.233030297647318	
60	0.225188105904042	
61	0.234803563686644	
62	0.240999258936017	
63	0.251860994649134	
64	0.266000734374834	
65	0.272714932415391	
66	0.281225844703855	
67	0.289409116204126	
68	0.295951193379887	
69	0.303216526822143	
70	0.305816615232428	
71	0.306610060617565	
72	0.300896747999255	
73	0.294588320152704	
74	0.282510816763535	
75	0.263088589012103	
76	0.239844900995388	
77	0.152089228802321	
78	0.0996076724836117	
79	0.131217551715778	
80	0.0780258314999322	
81	0.0795718603622005	
82	0.063018374373435	
83	0.0547710991280387	
84	0.0456435251215477	
85	0.0399678795939309	
86	0.0391027684461573	
87	0.0404034234267437	
88	0.0431665396930726	
89	0.0464795625095128	
90	0.0492429066763934	
91	0.0542024303986739	
92	0.0531160082265083	
93	0.0434566072529185	
94	0.0278623163771367	
95	0.0626644656240123	
96	0.0519655366133238	
97	0.0389897807695312	
98	0.0246950991818768	
99	0.0068339764338578	
100	-0.0175680942686468	
101	-0.0552594948225619	
102	-0.106117625598233	
103	-0.293136773470195	
104	-0.347059543601571	
105	-0.354907822955018	
106	-0.352772603331533	
107	-0.358486724964351	
108	-0.353322402786721	
109	-0.354146351925093	
110	-0.355227481131503	
111	-0.362627035773831	
112	-0.366098922674125	
113	-0.422981464546173	
114	-0.469033739686831	
115	-0.419492178410882	
116	-0.459178052954146	
117	-0.527718147973073	
118	-0.562638271419288	
119	-0.569041445606235	
120	-0.564311334771128	
121	-0.551102766675193	
122	-0.533910436043534	
123	-0.512077770621479	
124	-0.492808262466412	
125	-0.4585025772567	
126	-0.441838082882943	
127	-0.436051804044547	
128	-0.413167215160411	
129	-0.396693599656881	
130	-0.389102889912102	
131	-0.380303149238779	
132	-0.36626733891827	
133	-0.356130498569112	
134	-0.352852644962953	
135	-0.351523124195755	
136	-0.355987348146381	
137	-0.362030249253807	
138	-0.367885881581836	
139	-0.375467267919335	
140	-0.381913964201022	
141	-0.386706685118475	
142	-0.38793229813734	
143	-0.397545252639912	
144	-0.403105854646596	
145	-0.393632249856744	
146	-0.381896239548778	
147	-0.35859342442125	
148	-0.347843858925193	
149	-0.356489556079767	
150	-0.37053476001577	
151	-0.368902007906025	
152	-0.370166568177649	
153	-0.368511350082381	
154	-0.370173656666718	
155	-0.364584876019473	
156	-0.369455339665751	
157	-0.371194666333817	
158	-0.378837729598977	
159	-0.382165681577068	
160	-0.379548434843556	
161	-0.378817532200838	
162	-0.379303784854556	
163	-0.381489522365054	
164	-0.382730434357621	
165	-0.389841245027502	
166	-0.414903846678847	
167	-0.491298626615424	
168	-0.554042014071908	
169	-0.510519891110414	
170	-0.40619324494448	
171	-0.407634858497778	
172	-0.475577402510829	
173	-0.558023888879686	
174	-0.545260153214162	
175	-0.492331460450295	
176	-0.488605078508353	
177	-0.515429515792482	
178	-0.55259204168823	
179	-0.5598395149292	
180	-0.557548123520539	
181	-0.549906754528239	
182	-0.542602579202337	
183	-0.540282209962959	
184	-0.532860266190428	
185	-0.516650578191759	
186	-0.504400422651469	
187	-0.497624985980864	
188	-0.491022389852814	
189	-0.478331877923247	
190	-0.472500103018504	
191	-0.475974307011347	
192	-0.480475326925669	
193	-0.475585643829613	
194	-0.472776421240709	
195	-0.464833817269268	
196	-0.468357636175327	
197	-0.468440003801909	
198	-0.466418575074336	
199	-0.460389875545337	
200	-0.461304065871965	
201	-0.463835231352005	
202	-0.451508187774096	
203	-0.453527494374873	
204	-0.443772104266872	
205	-0.437112317839966	
206	-0.437973713181562	
207	-0.426606191512438	
208	-0.418247699875874	
209	-0.421852318143777	
210	-0.423567516417105	
211	-0.409735036881029	
212	-0.410708591865621	
213	-0.416409240917385	
214	-0.407115301396168	
215	-0.399930947701279	
216	-0.404641753437416	
217	-0.395774729935604	
218	-0.38799163426868	
219	-0.383212708300366	
220	-0.383363486547166	


==> indian_data_e2.txt <==
x	y
1	0.0710160116160332
2	0.101979854251454
3	0.101236214025181
4	0.105882825855691
5	0.108024666118736
6	0.118295376038897
7	0.108100115631696
8	0.106078934277749
9	0.0957211643932528
10	0.0866568454382047
11	0.0719461945414796
12	0.0602210971594664
13	0.0345098235592752
14	0.0194662445572832
15	0.00144336973961896
16	-0.0153873208969589
17	-0.0361501687740698
18	-0.0503738400356629
19	-0.0681895328466485
20	-0.0803242240857372
21	-0.100146302991187
22	-0.122186222339738
23	-0.143042727253196
24	-0.162640908843633
25	-0.181893139275239
26	-0.193368612713987
27	-0.202254733115299
28	-0.223964766209893
29	-0.241613910373829
30	-0.262781040503243
31	-0.323048559925161
32	-0.258573888556845
33	-0.329287129110761
34	-0.381945023432473
35	-0.376073112850112
36	-0.328019458945985
37	-0.328181571245333
38	-0.334185973004817
39	-0.308063769243653
40	-0.183017434667961
41	-0.353451477183631
42	-0.37842252709424
43	-0.368352620837613
44	-0.375747541600895
45	-0.349086931022074
46	-0.318245362641312
47	-0.365498236267903
48	-0.435504037338203
49	-0.445475050239827
50	-0.461476987726328
51	-0.468045714839652
52	-0.488745534903684
53	-0.488461985939561
54	-0.387731691500481
55	-0.381253625923122
56	-0.385550910379698
57	-0.354745252099878
58	-0.238078062685565
59	-0.263107850478706
60	-0.31086718106234
61	-0.407439959591059
62	-0.481036184570432
63	-0.546874532921078
64	-0.591065581362663
65	-0.583747979488417
66	-0.586746909196371
67	-0.579342498526464
68	-0.581668316829724
69	-0.575966450714545
70	-0.575511954289538
71	-0.562178441996374
72	-0.558406089508021
73	-0.555925057310805
74	-0.541751763973697
75	-0.494997244541812
76	-0.42427788114734
77	-0.25854008412
78	-0.236793077762579
79	-0.307005824998128
80	-0.302069732721538
81	-0.423940052908621
82	-0.532214719116924
83	-0.55466870575701
84	-0.560586817974078
85	-0.571685883720944
86	-0.574575048939835
87	-0.584220570005084
88	-0.601823459703046
89	-0.615343598576671
90	-0.614528144527962
91	-0.59782782733076
92	-0.545043684224897
93	-0.556060898498928
94	-0.583336147905114
95	-0.559450117650875
96	-0.589645024133572
97	-0.597073300459427
98	-0.570490453591334
99	-0.533263834727277
100	-0.496755992635166
101	-0.394511203986943
102	-0.298952169955498
103	-0.220812380527336
104	-0.238864995884199
105	-0.242623861139065
106	-0.240606089782513
107	-0.244534062772474
108	-0.242102721438271
109	-0.238105501302768
110	-0.231548445823172
111	-0.226539956977557
112	-0.222217881056372
113	-0.217854484681536
114	-0.229751253493116
115	-0.215243275169738
116	-0.233252790073117
117	-0.311421868680143
118	-0.400522197249513
119	-0.460591928948218
120	-0.498430837360303
121	-0.520973736928393
122	-0.529391470305695
123	-0.531178054651007
124	-0.523389970098211
125	-0.489002039029702
126	-0.491632090859416
127	-0.501975526829105
128	-0.490741767522785
129	-0.492028188263147
130	-0.508076485995669
131	-0.509876588389491
132	-0.492337119464642
133	-0.487370555332485
134	-0.484358782198701
135	-0.470044442699986
136	-0.461274612373778
137	-0.447230843428835
138	-0.430492014839678
139	-0.416179942652346
140	-0.401090386127261
141	-0.378581970939867
142	-0.360495032549913
143	-0.352936459184614
144	-0.333498259539452
145	-0.293950917660494
146	-0.250659419732167
147	-0.221651561268225
148	-0.222689847194912
149	-0.241018288869953
150	-0.250775393807434
151	-0.253016988539832
152	-0.251463129681642
153	-0.253603169128743
154	-0.253774328570314
155	-0.250238863312629
156	-0.252524733291791
157	-0.24976824689128
158	-0.254077806902278
159	-0.257099201449238
160	-0.257324372184703
161	-0.254825966535906
162	-0.254061288040715
163	-0.253639823295202
164	-0.250597390597162
165	-0.247309302684727
166	-0.238015930524188
167	-0.228292885462628
168	-0.232435295464278
169	-0.226519221344964
170	-0.238291799934418
171	-0.237892387237569
172	-0.223656084950907
173	-0.230845400455504
174	-0.225408650113049
175	-0.218829467602462
176	-0.218328785395312
177	-0.219062633710792
178	-0.223207077022756
179	-0.223851173487136
180	-0.223265498622574
181	-0.221656551982108
182	-0.222419488151874
183	-0.223567425003875
184	-0.223481040081977
185	-0.221465195928365
186	-0.22276300342031
187	-0.219127652859506
188	-0.222966458590444
189	-0.22093470398465
190	-0.222010137366311
191	-0.224690600708277
192	-0.226236926850763
193	-0.22782752507913
194	-0.223794858753477
195	-0.219384466513501
196	-0.223437299966216
197	-0.223615876753444
198	-0.223687270290447
199	-0.226667268716484
200	-0.224923744754667
201	-0.226369034815191
202	-0.225840273162704
203	-0.227983405670533
204	-0.228071489076499
205	-0.228422517843218
206	-0.227984020438904
207	-0.230766296034932
208	-0.232031634255631
209	-0.231715712428068
210	-0.233664541881277
211	-0.23701030461999
212	-0.239373698491735
213	-0.239270789033471
214	-0.242969457695454
215	-0.243616879007228
216	-0.241780231480073
217	-0.247488775505863
218	-0.252677778109503
219	-0.254576275223193
220	-0.25816893579647


==> indian_data_e3.txt <==
x	y
1	-0.129643672292454
2	-0.0210284075888557
3	0.0164001370223606
4	0.0158070952409957
5	0.0798959830009428
6	0.133608051348981
7	0.158145183674461
8	0.152075709726309
9	0.158062165306638
10	0.135224119769931
11	0.150430270350079
12	0.153695183133187
13	0.143831658702459
14	0.179933856790904
15	0.198341663145902
16	0.206184461320087
17	0.201475989957363
18	0.18787341153567
19	0.185053144416967
20	0.18088354741024
21	0.183638505762693
22	0.190106382930395
23	0.186427743138593
24	0.179676259264249
25	0.186373661666743
26	0.17807117670392
27	0.164149652805458
28	0.184610032481598
29	0.182527156113338
30	0.131464079988205
31	0.155359020032134
32	0.124599964410653
33	0.159355146914422
34	0.206099911061867
35	0.192144791902505
36	0.170604324610485
37	0.275768140792853
38	0.36156833940241
39	0.34478161302317
40	0.0501299312293872
41	0.363001138196314
42	0.383989131099545
43	0.337945227989286
44	0.327080361270692
45	0.253694080688949
46	0.177436991946904
47	0.229250167358215
48	0.298017027145963
49	0.284330853120893
50	0.284636369865673
51	0.274096514761212
52	0.27713836873281
53	0.256583253929876
54	0.102772107884754
55	0.0713545675507019
56	0.0566731629521837
57	-0.016371683372398
58	-0.288141261864642
59	-0.253100852489376
60	-0.203487015519984
61	-0.0595923452514216
62	0.0355853152316867
63	0.110831376457993
64	0.154559515437194
65	0.136511845840107
66	0.139012702863616
67	0.128414946056135
68	0.123379945739109
69	0.113992193089566
70	0.107198529207437
71	0.0851094818472869
72	0.0714205126737847
73	0.0572589514822575
74	0.0292106721101802
75	-0.0460328003869777
76	-0.160311111535973
77	-0.42552603368863
78	-0.478037807200474
79	-0.390024858633668
80	-0.411413565240674
81	-0.272690839787649
82	-0.150125310609909
83	-0.123274824550752
84	-0.127369608621088
85	-0.11375405420154
86	-0.119077818207898
87	-0.103890145783289
88	-0.0897248726582853
89	-0.0768583829125922
90	-0.0798110039982418
91	-0.102952808858137
92	-0.161328707152518
93	-0.147030560648797
94	-0.117325247365262
95	-0.165047157906708
96	-0.13082888835213
97	-0.133692909327016
98	-0.167708052110278
99	-0.226842944030677
100	-0.274327153780471
101	-0.38265162254251
102	-0.477643516644879
103	-0.724363121671015
104	-0.773240423160814
105	-0.776152954552752
106	-0.775249077917678
107	-0.779631010254149
108	-0.777991687984376
109	-0.768416655261305
110	-0.74632928011267
111	-0.719445292406614
112	-0.703644618148466
113	-0.625311480212388
114	-0.570082685105121
115	-0.61509719787595
116	-0.559729610759414
117	-0.45197810170959
118	-0.378537892601826
119	-0.336262139416328
120	-0.307688199365945
121	-0.293960293132731
122	-0.289089461541409
123	-0.288132244372331
124	-0.289626077245221
125	-0.317875167188772
126	-0.313474077982005
127	-0.304621427050876
128	-0.315580679598337
129	-0.320335610073783
130	-0.308550079880446
131	-0.306999273368893
132	-0.322447403201839
133	-0.327385552548304
134	-0.330663017041829
135	-0.337532913970871
136	-0.34151910736582
137	-0.351554833648176
138	-0.364499139909086
139	-0.373961799283854
140	-0.386200244398762
141	-0.40638429137235
142	-0.421760903186132
143	-0.428782864457613
144	-0.449207712466104
145	-0.484976007942979
146	-0.542539158276471
147	-0.600513943349544
148	-0.696388955995808
149	-0.76147705954294
150	-0.784954441652762
151	-0.790478102699606
152	-0.791350425943857
153	-0.789932578592787
154	-0.793974567246214
155	-0.787230413883558
156	-0.790713009456495
157	-0.791951553589796
158	-0.794519019950537
159	-0.794580026724142
160	-0.795654366844135
161	-0.79437964527795
162	-0.795975650128432
163	-0.791993746937268
164	-0.778180364866497
165	-0.768626800771644
166	-0.722051863948669
167	-0.645900379918688
168	-0.59807682515174
169	-0.628424684351473
170	-0.725876092707962
171	-0.722490320016491
172	-0.642341645812799
173	-0.575658028156693
174	-0.582100056099289
175	-0.62533500054773
176	-0.624085115803622
177	-0.59691802616153
178	-0.562763043259767
179	-0.555267109378268
180	-0.551336644130864
181	-0.555887406177625
182	-0.554465423794942
183	-0.556290758120344
184	-0.561288916713473
185	-0.571736419910789
186	-0.578012866507879
187	-0.580745392113036
188	-0.583877554911317
189	-0.58819927889512
190	-0.591626801233804
191	-0.585640101033294
192	-0.584748826506072
193	-0.591771458525313
194	-0.600144328285062
195	-0.613243158955632
196	-0.619833048593335
197	-0.625326042183257
198	-0.628059163717674
199	-0.63864637170581
200	-0.641094483456968
201	-0.643719008012275
202	-0.654755447012497
203	-0.655846568089001
204	-0.671132020962063
205	-0.681414228264654
206	-0.678649640471995
207	-0.699373605546783
208	-0.707280506839043
209	-0.705659115196131
210	-0.707172384392447
211	-0.726665998545838
212	-0.727215706243523
213	-0.724595727084404
214	-0.738541428892666
215	-0.750895417165737
216	-0.747659169448014
217	-0.761843455139769
218	-0.782172966308662
219	-0.789331680871867
220	-0.794162425335637


==> indian_data_e4.txt <==
x	y
1	-0.0716468152402149
2	-0.094079623147856
3	-0.120047722075851
4	-0.149586194935505
5	-0.194285903157542
6	-0.23481920945148
7	-0.272302795068886
8	-0.287613396418797
9	-0.32703707072923
10	-0.340618233892987
11	-0.374949489868478
12	-0.408261172634909
13	-0.413760955798316
14	-0.424265222379908
15	-0.42702535242429
16	-0.438866191640721
17	-0.458667121996893
18	-0.503137094332968
19	-0.554953032487717
20	-0.593404423091741
21	-0.627930279212502
22	-0.669510563633674
23	-0.705967662654521
24	-0.731222610001822
25	-0.76330445145386
26	-0.78841360393256
27	-0.80660643849154
28	-0.848796210291556
29	-0.87014384231675
30	-0.846805953459258
31	-0.794267448907986
32	-0.851360484611456
33	-0.807132207245275
34	-0.645223819133083
35	-0.411167923439344
36	-0.12793702629842
37	0.166490065437588
38	0.495161944748998
39	0.649719533202962
40	0.439815786824687
41	0.773472248288346
42	0.810817318641352
43	0.716406133312548
44	0.690829895625187
45	0.582533397658188
46	0.496961685036731
47	0.529617948362576
48	0.601621461006289
49	0.581725038700153
50	0.569825854485545
51	0.54384201684513
52	0.535545554475246
53	0.501868553235904
54	0.368741868216411
55	0.338694910117179
56	0.318184795115886
57	0.278683621294084
58	0.203375574894905
59	0.188384323333199
60	0.160828878573803
61	0.152566657558087
62	0.156381908118201
63	0.168524211870627
64	0.183886079245155
65	0.187940264025057
66	0.197767249965513
67	0.207568675953663
68	0.216224856649769
69	0.220585844523242
70	0.223973272399406
71	0.218902999135266
72	0.211574877102985
73	0.202645450992269
74	0.185666574728563
75	0.158277499672767
76	0.133284046962848
77	0.133093575611933
78	0.109434160717388
79	0.0614377722843688
80	0.0208091577844275
81	-0.0446871108443086
82	-0.0840190874303971
83	-0.0980877967372673
84	-0.108655601671423
85	-0.117516272931321
86	-0.118406630216043
87	-0.117551141821314
88	-0.116053547472296
89	-0.112796838228932
90	-0.110491531427097
91	-0.107258929299369
92	-0.0998798749088513
93	-0.111468283867399
94	-0.128428102775111
95	-0.0909925441082473
96	-0.105712579899081
97	-0.123330501409321
98	-0.13601265408675
99	-0.154391517626731
100	-0.177373646171681
101	-0.176608187294084
102	-0.149651819629353
103	-0.0741217387919455
104	-0.0865191514319926
105	-0.0947394895373208
106	-0.0926299124594714
107	-0.0965621245489399
108	-0.0942241452111072
109	-0.0984502910066341
110	-0.116607188836812
111	-0.145203504807229
112	-0.162198063466144
113	-0.281786890730029
114	-0.372777682203744
115	-0.289065100161695
116	-0.380585810483466
117	-0.54859412597002
118	-0.659538603906167
119	-0.694112425121137
120	-0.705275720584646
121	-0.698353826299861
122	-0.684380836806177
123	-0.664814048215279
124	-0.634736069531108
125	-0.599010146980504
126	-0.584729229206035
127	-0.575584905547998
128	-0.552303864311651
129	-0.543938273588339
130	-0.548694290963141
131	-0.53947487185193
132	-0.521645434307954
133	-0.517707321963689
134	-0.517688894202061
135	-0.506151781577617
136	-0.499502820301707
137	-0.497053810552286
138	-0.493952728398978
139	-0.490394367539743
140	-0.487264281681801
141	-0.475104293207688
142	-0.467687204840875
143	-0.470058310070546
144	-0.461840339286754
145	-0.414755529679496
146	-0.345564518096002
147	-0.266095602579861
148	-0.159410040850455
149	-0.105913663832545
150	-0.0996996055246596
151	-0.100213434800223
152	-0.102068725041153
153	-0.0963131223501813
154	-0.101342317897769
155	-0.093305438333937
156	-0.0960413829859296
157	-0.0973973819483757
158	-0.101166402960469
159	-0.10307988099838
160	-0.101333127704014
161	-0.102869837536943
162	-0.104522059923838
163	-0.110024689102173
164	-0.117550241116376
165	-0.129848184575913
166	-0.188438509833464
167	-0.31827928612954
168	-0.41191109242019
169	-0.348679978189957
170	-0.178999395739724
171	-0.184440552449621
172	-0.310925904354079
173	-0.437152411158483
174	-0.413316083556095
175	-0.335097161654997
176	-0.324072264903795
177	-0.372143347281886
178	-0.427079178741134
179	-0.440866257921872
180	-0.441360688864229
181	-0.433353737832987
182	-0.429244177262282
183	-0.429036303613062
184	-0.418596373179608
185	-0.395218318284732
186	-0.384073265584115
187	-0.3768903664761
188	-0.371375377019679
189	-0.357386580565619
190	-0.34998370994565
191	-0.359497124077068
192	-0.363655469859172
193	-0.351680809741275
194	-0.338888736580937
195	-0.318407020338614
196	-0.313586333167199
197	-0.305780601341875
198	-0.30287783930476
199	-0.28860719711359
200	-0.289405160338638
201	-0.287934962883897
202	-0.270427067329861
203	-0.268002155852114
204	-0.246125102664714
205	-0.23803972562258
206	-0.236020761954264
207	-0.213334483610333
208	-0.200092428891664
209	-0.205065858460485
210	-0.203329670366686
211	-0.175696159869682
212	-0.17575802967557
213	-0.184240205598862
214	-0.169795832635728
215	-0.14805404800019
216	-0.156947991636973
217	-0.137881103829734
218	-0.119858941131004
219	-0.109500557826251
220	-0.112647813075121


==> indian_data_e5.txt <==
x	y
1	-0.13384071993049
2	-0.0265867427882542
3	0.0155829823996811
4	0.0140540045950937
5	0.0766771617084541
6	0.136019001494605
7	0.162835581593178
8	0.15717016240292
9	0.163790665770183
10	0.1431109792467
11	0.159644001008887
12	0.162087511263391
13	0.155066006677493
14	0.191102777737302
15	0.210825316779267
16	0.224257504909305
17	0.217899845431631
18	0.206545471543425
19	0.202472924819079
20	0.199878334081108
21	0.200451779595188
22	0.208256448785152
23	0.203515303325437
24	0.196260843692125
25	0.200676008684151
26	0.194634959643116
27	0.176596454624629
28	0.197319690322754
29	0.197089806201867
30	0.141604502431585
31	0.167973713798036
32	0.137035466902088
33	0.1754779988688
34	0.219757439038814
35	0.203075182978539
36	0.18481031123058
37	0.291418343555934
38	0.368992864874016
39	0.354441675300001
40	0.062950991114916
41	0.371083285702105
42	0.389597074908821
43	0.346849268936403
44	0.328996486888077
45	0.259691144113516
46	0.188966677727493
47	0.23293984222568
48	0.302870067717223
49	0.285214611586418
50	0.284766607356633
51	0.272689460466959
52	0.277213407681668
53	0.257793976313218
54	0.107927461610966
55	0.0738861002871951
56	0.0584290942496599
57	-0.0116678909972827
58	-0.283659679389278
59	-0.24910492203461
60	-0.201739556824981
61	-0.0632555177664704
62	0.0323293126724164
63	0.105504119894086
64	0.148206408730093
65	0.128786880727576
66	0.1315791082748
67	0.116544757016781
68	0.115084180307598
69	0.103631127404094
70	0.0980716891215961
71	0.0776785969573918
72	0.0614099705351188
73	0.0482737510423697
74	0.0243795559555081
75	-0.0535473780712629
76	-0.161661224603822
77	-0.426346819053665
78	-0.477842102022349
79	-0.387965468810103
80	-0.412939475659604
81	-0.277087778846691
82	-0.162516891380221
83	-0.138017255162125
84	-0.140336584578519
85	-0.124606650289345
86	-0.131802978082816
87	-0.114730213241948
88	-0.104303410455954
89	-0.0892096144863294
90	-0.0959127186687754
91	-0.114735448904152
92	-0.172359962018824
93	-0.160129833877536
94	-0.127404196322342
95	-0.179134381134597
96	-0.144559865775931
97	-0.148385891947268
98	-0.181239495239568
99	-0.237081342683067
100	-0.284485097922918
101	-0.388218542132163
102	-0.481596408892297
103	-0.722695725550639
104	-0.775304793507926
105	-0.773991617684722
106	-0.771933883456389
107	-0.777892558474395
108	-0.777635626583066
109	-0.763603586249242
110	-0.74529367401164
111	-0.720437378196506
112	-0.705045516081872
113	-0.624749434799141
114	-0.577660271727879
115	-0.618544298982889
116	-0.564879540729206
117	-0.463073396739859
118	-0.393827985964956
119	-0.353089274077719
120	-0.325659076094073
121	-0.314237064539512
122	-0.306073197024726
123	-0.304152448461112
124	-0.306351644497809
125	-0.330904343382191
126	-0.330178841832087
127	-0.321348040829001
128	-0.333651222851072
129	-0.335550138296072
130	-0.325027569324918
131	-0.326756221282766
132	-0.338495383393903
133	-0.343438190623451
134	-0.344243829520246
135	-0.353142890739399
136	-0.358196096893514
137	-0.36731548603119
138	-0.375483253823654
139	-0.389487223946733
140	-0.396382034987194
141	-0.414906814154846
142	-0.430941019780386
143	-0.442267656120497
144	-0.456047273212321
145	-0.491245034728909
146	-0.547128540840706
147	-0.602294808826483
148	-0.69632559946387
149	-0.763482628652754
150	-0.78357409785351
151	-0.789585833505925
152	-0.790009736506566
153	-0.790098198124656
154	-0.788798902272871
155	-0.786221487676432
156	-0.787564007372697
157	-0.787446881518
158	-0.793628449169456
159	-0.795883274623213
160	-0.793693106746674
161	-0.793071532279058
162	-0.792641653345914
163	-0.787509521144889
164	-0.776783357018499
165	-0.766338481578782
166	-0.721674477065878
167	-0.648246909938037
168	-0.604229360234869
169	-0.632048544212537
170	-0.728083162936949
171	-0.722934351784647
172	-0.645701732958535
173	-0.578214596605232
174	-0.584402445385761
175	-0.625864951781191
176	-0.626686105412726
177	-0.600520028438888
178	-0.56766668052163
179	-0.561345613726248
180	-0.55658255624706
181	-0.558151341739484
182	-0.560397626570765
183	-0.559536692815216
184	-0.56447052901608
185	-0.577100471713738
186	-0.581952845643387
187	-0.584695215090293
188	-0.58773460202858
189	-0.592647533666896
190	-0.597965710896556
191	-0.588612394183953
192	-0.590917365932921
193	-0.598172098589958
194	-0.606132915552086
195	-0.617061141874334
196	-0.620572232720224
197	-0.62641422340302
198	-0.633004127607311
199	-0.64334439073702
200	-0.643010742673819
201	-0.645092407740924
202	-0.655559600005982
203	-0.657449474744487
204	-0.674985256718197
205	-0.683259410588853
206	-0.681863234358715
207	-0.696975014962751
208	-0.708159750172014
209	-0.707794303169513
210	-0.707187012740294
211	-0.728783148880016
212	-0.726835257763248
213	-0.724466571171135
214	-0.738236444189148
215	-0.753081379721855
216	-0.747893848689022
217	-0.762067095020295
218	-0.780588831406461
219	-0.789208572962323
220	-0.790114138862564


==> indian_data_e6.txt <==
x	y
1	-0.258914351356884
2	-0.293647457340264
3	-0.317671661133658
4	-0.345944815549084
5	-0.385397769407482
6	-0.436954845229717
7	-0.464164210397904
8	-0.472203125649877
9	-0.487470000396759
10	-0.486653490087672
11	-0.500975041412831
12	-0.514833226675448
13	-0.516595862562495
14	-0.561655994323648
15	-0.578603992112039
16	-0.585827777549474
17	-0.576695549347262
18	-0.555393017878823
19	-0.538042512352079
20	-0.525926003666831
21	-0.510899685544943
22	-0.50178523719858
23	-0.477510611440351
24	-0.452723456679016
25	-0.435609464175723
26	-0.413028225802817
27	-0.387262661002653
28	-0.37159310503128
29	-0.349252243508939
30	-0.304369996941539
31	-0.285900759130383
32	-0.325802738059412
33	-0.309706899460677
34	-0.338505518916234
35	-0.377261100043423
36	-0.456738532328597
37	-0.602742377066235
38	-0.719613159877756
39	-0.729901926259359
40	-0.545433374046951
41	-0.697518388851731
42	-0.695163709388503
43	-0.636830328801532
44	-0.603170147041357
45	-0.54208960447504
46	-0.487295718442172
47	-0.486197502206437
48	-0.481504902953588
49	-0.449858466905939
50	-0.4286300492602
51	-0.405315303056839
52	-0.381665106088398
53	-0.353202897458529
54	-0.310423270151621
55	-0.290688142010665
56	-0.270126995998768
57	-0.250626229599925
58	-0.218080831960849
59	-0.205935523260889
60	-0.179441185781645
61	-0.143722911502834
62	-0.117770802872291
63	-0.0917288489827554
64	-0.0768790372887998
65	-0.0716057333518592
66	-0.0674243639851236
67	-0.0676410305550748
68	-0.0631555032996579
69	-0.0639152836824972
70	-0.0572390945464018
71	-0.0561375258366167
72	-0.0487603361383972
73	-0.0400927907250855
74	-0.0349291425866794
75	-0.0417432444891714
76	-0.067062164572192
77	-0.128730004560267
78	-0.138801142929924
79	-0.0987424928870335
80	-0.0919947160865321
81	-0.00611966055926527
82	0.0728805273429148
83	0.0961169190245842
84	0.100181826379173
85	0.112777302596083
86	0.116570408701569
87	0.125632157323222
88	0.139176407465476
89	0.150506589359683
90	0.151693356891036
91	0.137853986838488
92	0.10007239064382
93	0.109058851772168
94	0.134293424708208
95	0.116621196587397
96	0.149822568700906
97	0.161104254049126
98	0.149607826906145
99	0.126607585025102
100	0.104357327285977
101	0.021323922591379
102	-0.0614239857170828
103	-0.3187995748775
104	-0.386594114617797
105	-0.388853404895709
106	-0.386072127022305
107	-0.38968827821731
108	-0.388458802994857
109	-0.377632134417781
110	-0.353497370039487
111	-0.322880001139872
112	-0.305135409975673
113	-0.217108135651857
114	-0.161946347222309
115	-0.208743271724932
116	-0.145243532038775
117	-0.0132669485912573
118	0.0941238382106583
119	0.159650675890715
120	0.202771379556005
121	0.221815246118611
122	0.230545363946499
123	0.229626110144601
124	0.221253057543609
125	0.182133827993795
126	0.18299504011735
127	0.196428457183986
128	0.182739154805532
129	0.182723243112825
130	0.201868544442037
131	0.203409738084054
132	0.185241588578682
133	0.178349647453433
134	0.176394203150541
135	0.161002349997825
136	0.15340684526065
137	0.138091516519849
138	0.121667600301449
139	0.106014027711699
140	0.0911693586537087
141	0.0654659804278884
142	0.0481826909629511
143	0.0399186833448364
144	0.0176891314147587
145	-0.0341152679612472
146	-0.105332666571963
147	-0.173300362744037
148	-0.288656277236271
149	-0.372442367418782
150	-0.400456944976849
151	-0.408499128589725
152	-0.410098235974179
153	-0.408698418437998
154	-0.411901255350289
155	-0.407067302432747
156	-0.403301681571629
157	-0.408341681138081
158	-0.415435963109499
159	-0.41457303210574
160	-0.417223787712293
161	-0.414272225914835
162	-0.41342406714141
163	-0.410850790557122
164	-0.397214106814205
165	-0.381212267733569
166	-0.32790846441314
167	-0.238183660135393
168	-0.18039753484079
169	-0.218456196508502
170	-0.333650516285456
171	-0.328534120230233
172	-0.239965790485287
173	-0.164482361805844
174	-0.1776876527454
175	-0.230359225944715
176	-0.232404244443294
177	-0.20647127129128
178	-0.170898001916896
179	-0.165531070264337
180	-0.159991946261806
181	-0.161759133553921
182	-0.163283591272066
183	-0.160267458113888
184	-0.163071081043148
185	-0.174082850089677
186	-0.178036164854864
187	-0.179788910262346
188	-0.181609155830806
189	-0.186236533664014
190	-0.187954567447664
191	-0.176856623640858
192	-0.177103732880368
193	-0.185651030722792
194	-0.197132013442047
195	-0.214879866211917
196	-0.221020392009528
197	-0.228954832203684
198	-0.2321589500034
199	-0.243551864710295
200	-0.243196896706147
201	-0.24657003813783
202	-0.259329196807199
203	-0.259408237844628
204	-0.280684690900891
205	-0.294085081022072
206	-0.293133137650249
207	-0.308746212592686
208	-0.320642593055627
209	-0.319893139014498
210	-0.318603542760463
211	-0.339636477091125
212	-0.340454192326217
213	-0.336322736366467
214	-0.353531919989261
215	-0.365464716642076
216	-0.362250949414367
217	-0.380367029048035
218	-0.401082824547699
219	-0.410618808228579
220	-0.411746525496077


==> indian_data_e7.txt <==
x	y
1	-0.143369890999675
2	-0.0515302099356046
3	-0.011456876535707
4	-0.00463829120784619
5	0.0592192640026114
6	0.111829961315039
7	0.144046411006401
8	0.141250201144638
9	0.155440309475445
10	0.136322605386251
11	0.156820153682947
12	0.165145358309094
13	0.164650362184636
14	0.202977898023134
15	0.226954492613357
16	0.238696656476246
17	0.242699912435005
18	0.230823755617635
19	0.226903111830472
20	0.223403517735281
21	0.231636655490764
22	0.239987459929868
23	0.23542426569163
24	0.221753818787054
25	0.231644072779855
26	0.223180441478201
27	0.201960959465842
28	0.220976297860194
29	0.220381057679362
30	0.158989266322113
31	0.192452048055204
32	0.159196391976515
33	0.198657032389548
34	0.253331736640318
35	0.237454296884475
36	0.214839849463919
37	0.318884396782246
38	0.393415898989172
39	0.374489560162023
40	0.0973287295982862
41	0.385264101234881
42	0.401958963493072
43	0.359709343466788
44	0.345556963966792
45	0.281993517816585
46	0.211466739622572
47	0.254171541577648
48	0.311491854019694
49	0.299938704212553
50	0.29810821908746
51	0.285749178529393
52	0.285961803795516
53	0.264776739261406
54	0.124099409130319
55	0.0941866295342684
56	0.0751849018633215
57	0.00532881452189922
58	-0.266829309387926
59	-0.234490312472854
60	-0.186623750779487
61	-0.0475226289140668
62	0.0436595550374999
63	0.110608811402376
64	0.146276809136758
65	0.133321030920845
66	0.131779602391033
67	0.119568856049151
68	0.116019263178499
69	0.106843545944859
70	0.0988911932278744
71	0.0755233561682615
72	0.0647540751404931
73	0.0503975853450015
74	0.0235465514729219
75	-0.0456369031847137
76	-0.154632577351174
77	-0.415860009357005
78	-0.469077224160745
79	-0.380816227976863
80	-0.405095475219813
81	-0.27620120665385
82	-0.163309190582545
83	-0.142067021423475
84	-0.145710650508041
85	-0.133097557692472
86	-0.136978746372759
87	-0.124516996349973
88	-0.111835069188469
89	-0.101904655502182
90	-0.104776054203111
91	-0.123447266774378
92	-0.178272307966524
93	-0.165561193059685
94	-0.136912878053259
95	-0.183650404649639
96	-0.156822723032552
97	-0.155467166151697
98	-0.193383658033466
99	-0.246902910161927
100	-0.289041625750334
101	-0.390842324042423
102	-0.481209869956574
103	-0.71875279756893
104	-0.767012420854756
105	-0.766359757129337
106	-0.766606383898647
107	-0.769528189058043
108	-0.767307215658831
109	-0.76035198891526
110	-0.738554284766125
111	-0.717072214463779
112	-0.701895706162501
113	-0.625085237252432
114	-0.579586384043078
115	-0.619078865648969
116	-0.568297245392865
117	-0.473518257391376
118	-0.409106824953946
119	-0.372450518484579
120	-0.34978890029088
121	-0.335660194390498
122	-0.329168705627702
123	-0.326454576262842
124	-0.333427208057445
125	-0.352303153718252
126	-0.350855746307941
127	-0.344171276832649
128	-0.353267842659665
129	-0.35570165688417
130	-0.34316900647817
131	-0.344032053854293
132	-0.358655643877509
133	-0.362686973876346
134	-0.361418719512181
135	-0.370215229213123
136	-0.373827220220117
137	-0.38238641818097
138	-0.39193515855864
139	-0.404169116654765
140	-0.412773236405588
141	-0.430403764235509
142	-0.445326480884263
143	-0.454131235859664
144	-0.468958251684263
145	-0.502434686475003
146	-0.551108826209432
147	-0.605048735255012
148	-0.691506975647234
149	-0.753219663049503
150	-0.776759337635593
151	-0.781851915132729
152	-0.780545390539045
153	-0.782477379503483
154	-0.783191512118406
155	-0.781615040161145
156	-0.78008926359027
157	-0.782605045682668
158	-0.787344695356138
159	-0.788638230814443
160	-0.787077962409343
161	-0.786339222925183
162	-0.783372692530356
163	-0.781789809372528
164	-0.772465087270394
165	-0.762218918012892
166	-0.719019365135003
167	-0.64972562663043
168	-0.605684438256467
169	-0.633109033262816
170	-0.723228544231223
171	-0.719974486189272
172	-0.646155557181776
173	-0.584997599110319
174	-0.589392625047593
175	-0.627971528566942
176	-0.631051802950572
177	-0.605644589394261
178	-0.576464484117785
179	-0.564665257472397
180	-0.56332363959426
181	-0.564357873189005
182	-0.567630422407613
183	-0.566628136479592
184	-0.569985339555719
185	-0.579688143724934
186	-0.584841558738951
187	-0.587286690754116
188	-0.589403483850368
189	-0.596671381163537
190	-0.601812343297273
191	-0.594803455778481
192	-0.59381796717499
193	-0.598606754535987
194	-0.608513493634571
195	-0.618705539916536
196	-0.623414418319289
197	-0.629124210766972
198	-0.634111428487505
199	-0.642865639582399
200	-0.643099264463498
201	-0.646739850243776
202	-0.656910829821465
203	-0.654986196147718
204	-0.674279632014888
205	-0.681354262675436
206	-0.679254347131027
207	-0.694373264768035
208	-0.704237446480671
209	-0.702010226280451
210	-0.705346743460431
211	-0.723087775323833
212	-0.726511891775215
213	-0.72051635385622
214	-0.734978270588421
215	-0.745524716110484
216	-0.739803513909044
217	-0.758560320551227
218	-0.772620032344946
219	-0.783819666181008
220	-0.782508293048019


==> indian_data_e8.txt <==
x	y
1	-0.0195051808125695
2	0.0694338092737771
3	0.0856539062958904
4	0.0860365662444373
5	0.113355561244466
6	0.135402268333391
7	0.144048840205438
8	0.138244628736992
9	0.129846773350126
10	0.109602617611836
11	0.0990929129781664
12	0.0845984106851127
13	0.0593080917410322
14	0.0511452216212573
15	0.0407913112656317
16	0.0309868488062373
17	0.013448747532893
18	-0.00216642681456851
19	-0.00691590614714394
20	-0.0199551751814602
21	-0.02312142748263
22	-0.0257731797208191
23	-0.032677771130049
24	-0.0390370719396647
25	-0.0430859722634685
26	-0.0474889604740412
27	-0.0532910011552438
28	-0.0521124636637147
29	-0.0592910511047041
30	-0.0875855762483223
31	-0.107813486718812
32	-0.0859222210215651
33	-0.104598084404948
34	-0.13319107307405
35	-0.176292282477443
36	-0.198928523293096
37	-0.268602539704464
38	-0.363645506971813
39	-0.391532743602299
40	-0.276043276712697
41	-0.431828408488122
42	-0.455653002550524
43	-0.439459104243444
44	-0.43270045800919
45	-0.386146490531847
46	-0.352786308773709
47	-0.383579953208888
48	-0.434980534649422
49	-0.436378768606797
50	-0.439207555533955
51	-0.434932067656458
52	-0.439450251415922
53	-0.425706652587025
54	-0.345028957684281
55	-0.334066821749774
56	-0.332905364868218
57	-0.313336257373053
58	-0.360120526750831
59	-0.3467375611974
60	-0.328181706259923
61	-0.312979446391716
62	-0.32630419621148
63	-0.355049686356025
64	-0.374207004187552
65	-0.371545133122645
66	-0.379846378062888
67	-0.373460787709088
68	-0.380736326287824
69	-0.37572406797389
70	-0.379449369438349
71	-0.37303048033969
72	-0.367378558450031
73	-0.363984338021846
74	-0.355604872633712
75	-0.338198116797031
76	-0.332982657787597
77	-0.437895650304228
78	-0.464865737084878
79	-0.415867392170902
80	-0.421126742345914
81	-0.354300588147001
82	-0.323744494159912
83	-0.320036534660275
84	-0.318015659591055
85	-0.317697734365965
86	-0.321827082826302
87	-0.321612734971459
88	-0.320349332004686
89	-0.322526600988867
90	-0.320838831533184
91	-0.322145458665158
92	-0.319450959362357
93	-0.313219496638654
94	-0.311782117375094
95	-0.322514127897893
96	-0.315129241802003
97	-0.320354210609685
98	-0.319969364439771
99	-0.327472613527953
100	-0.335190881451795
101	-0.381174572286966
102	-0.43472241998628
103	-0.635566034728865
104	-0.682213864118036
105	-0.686252547500574
106	-0.684054025778434
107	-0.686254422409481
108	-0.68521320921714
109	-0.674073714036733
110	-0.652661904015388
111	-0.627062892815357
112	-0.60789607278862
113	-0.521293036423025
114	-0.464791532208282
115	-0.512582596546743
116	-0.452437133767588
117	-0.355236147289423
118	-0.300837952371417
119	-0.277128655870856
120	-0.265054913835331
121	-0.262482336669216
122	-0.260408456616297
123	-0.262466768632599
124	-0.266464209265209
125	-0.279783524085501
126	-0.281845004365402
127	-0.280254308146187
128	-0.2854608648496
129	-0.287508253820474
130	-0.284032274730287
131	-0.286041393900439
132	-0.29201149335347
133	-0.295019179610935
134	-0.295153496250554
135	-0.302339656970955
136	-0.30427346186394
137	-0.306358432587378
138	-0.31139206442219
139	-0.318483851448011
140	-0.323092485874905
141	-0.33625355438578
142	-0.34465672504817
143	-0.35109804270892
144	-0.361409663657831
145	-0.394236129604538
146	-0.443406629353109
147	-0.499706936907682
148	-0.602711724639614
149	-0.673429559450909
150	-0.696971620575412
151	-0.698764797611122
152	-0.701084800027824
153	-0.704013454356532
154	-0.703991306955736
155	-0.697396759410272
156	-0.69957439749609
157	-0.699536330626399
158	-0.703916606343103
159	-0.707909257861607
160	-0.705791565808714
161	-0.705440338254163
162	-0.705211951245322
163	-0.701495027748701
164	-0.689438462521746
165	-0.677044336855983
166	-0.628187370687954
167	-0.535797462031914
168	-0.479106466511005
169	-0.517941419127568
170	-0.63061590917794
171	-0.628548498828283
172	-0.533504396565346
173	-0.457594891800391
174	-0.465066068181579
175	-0.516267067721933
176	-0.517553667425625
177	-0.487023129759044
178	-0.45401886212916
179	-0.444653994572446
180	-0.441019637299096
181	-0.442592161762244
182	-0.443059315165054
183	-0.444759837394841
184	-0.447836180308929
185	-0.462788911843531
186	-0.469078551553029
187	-0.4693681934756
188	-0.475458608694131
189	-0.481528153083279
190	-0.48813213107309
191	-0.477539170792967
192	-0.477568448497292
193	-0.486981965156367
194	-0.497141641897207
195	-0.508003651296807
196	-0.519128123986566
197	-0.525671455810089
198	-0.527732123672914
199	-0.537494282375141
200	-0.541367740531148
201	-0.54586671803629
202	-0.556919076134978
203	-0.556324517866931
204	-0.574299942220227
205	-0.584386517497891
206	-0.582325113968116
207	-0.601712793786339
208	-0.61154672831102
209	-0.610103043884107
210	-0.610855898960055
211	-0.63308940341259
212	-0.636271834513226
213	-0.630053901349065
214	-0.647415361738006
215	-0.661406682874838
216	-0.657351284146557
217	-0.673537769537871
218	-0.691316229482931
219	-0.702097581394544
220	-0.702099130030504


==> jasper_data_c1.txt <==
x	y
1	0.0159564011356772
2	0.0150784934759706
3	0.0515175036220173
4	0.0983446674051705
5	0.118918014310304
6	0.133713559799399
7	0.142145722615781
8	0.148110375927976
9	0.153856701996884
10	0.163309912643163
11	0.173342980391527
12	0.182151457601973
13	0.191797787912158
14	0.200292743131167
15	0.207481514526743
16	0.214038012506712
17	0.220819965210069
18	0.225921486684521
19	0.226573480236257
20	0.21748404360782
21	0.195866455518125
22	0.175239334476752
23	0.170782253090337
24	0.166184310545978
25	0.160795605936362
26	0.155356505530877
27	0.145561446920219
28	0.135698799234812
29	0.130289482827946
30	0.136147885181345
31	0.133425350915095
32	0.129513066244405
33	0.119333071912557
34	0.103918493836651
35	0.0854535517789781
36	0.0649708183620353
37	0.0494128440417085
38	0.0430822955069857
39	0.0418811442324461
40	0.0389360340205984
41	0.0378354734478028
42	0.0424703995976497
43	0.0434738605979112
44	0.0447777683135302
45	0.0456567230215564
46	0.0440712062629606
47	0.0418205441931299
48	0.0385888467390823
49	0.0383005265181565
50	0.037766306297455
51	0.037631178491475
52	0.0366348038251716
53	0.0366936248988961
54	0.0351442639822065
55	0.0334934323203863
56	0.0334375277820875
57	0.0336303177927781
58	0.024861282790878
59	0.020010151086504
60	0.0218789416126127
61	0.0279109075942891
62	0.0308092230238841
63	0.031214051695003
64	0.0320055084039674
65	0.0321884954671216
66	0.03245956964529
67	0.0324778995258596
68	0.0324565320917968
69	0.0327887876800774
70	0.0330914635482375
71	0.0331578719707194
72	0.0333786873454722
73	0.033630900615791
74	0.0333578707856524
75	0.0329772321740017
76	0.0318052264067566
77	0.026383099995414
78	0.0174813120460897
79	0.0203390607672556
80	0.0207257986895062
81	0.0229635302208651
82	0.0292591660112705
83	0.0306042484300895
84	0.0302921602607147
85	0.0308702475945809
86	0.0309586474202815
87	0.0310445092550713
88	0.0315179028906343
89	0.0317760620206435
90	0.0318826842628697
91	0.0317634785619891
92	0.0331563524678644
93	0.0389948967245381
94	0.0355523736951704
95	0.0357809230925783
96	0.0358720608310371
97	0.0355046010869326
98	0.0358882036730915
99	0.0358702852539513
100	0.0361952482934869
101	0.0358711391574353
102	0.0341186866880807
103	0.0321345025302164
104	0.0249817325574921
105	0.0169957115600982
106	0.0176763399228837
107	0.0207957640750269
108	0.0225549320789809
109	0.0226425297969304
110	0.0233064983284772
111	0.0227662877134365
112	0.0248375090335619
113	0.0273366821889916
114	0.0282255700599949
115	0.0286627013577522
116	0.0292949283024214
117	0.0294377712522381
118	0.0294250048142657
119	0.0295136626504861
120	0.0297977811241098
121	0.0299400034932766
122	0.0297418417326076
123	0.029979116048607
124	0.0302124098383316
125	0.0301245763771867
126	0.0300427023297558
127	0.030038169477021
128	0.0300319869059907
129	0.0300040327005522
130	0.0298845457536828
131	0.0297059521304497
132	0.0296754100746567
133	0.029246652259023
134	0.02921382828655
135	0.028969043589284
136	0.0288946334521817
137	0.0282506696912581
138	0.0277902462880931
139	0.0278838145534187
140	0.0270291225157012
141	0.0277957438968616
142	0.0265602389814762
143	0.0267898756052022
144	0.0241776677021876
145	0.0220258042985581
146	0.0324742849582207
147	0.0311848205069168
148	0.0259249507637726
149	0.0257553449103735
150	0.0261830890786742
151	0.0267006175193672
152	0.0263478551775195
153	0.0266907356680508
154	0.0253433287341921
155	0.0261664442536759
156	0.026575747204785
157	0.0269000465812386
158	0.0270005733854431
159	0.0267851844608352
160	0.0268052037536265
161	0.026529452469187
162	0.0262576739658659
163	0.026116263869968
164	0.0254375950317308
165	0.0253077029514212
166	0.0251795394931873
167	0.0248939838089945
168	0.0257068602318268
169	0.0250469598436357
170	0.0248965803726499
171	0.0249681131841803
172	0.0247796270600408
173	0.0243056733528616
174	0.0240218825961646
175	0.024056015015983
176	0.0238897545860407
177	0.0239660148473584
178	0.0238012056660811
179	0.0237005365446292
180	0.0229415533398145
181	0.0227224578738365
182	0.0229698236444452
183	0.0224022886019891
184	0.0223633783888675
185	0.0230826860623019
186	0.0228934534987223
187	0.0219806708523355
188	0.0220364626017954
189	0.022271582796194
190	0.0216172037363126
191	0.0217420619490881
192	0.021519846637331
193	0.0207017727305375
194	0.0203641371630499
195	0.0199489009381295
196	0.0196409012431457
197	0.0189246049833019
198	0.0185248919879306


==> jasper_data_c2.txt <==
x	y
1	0.0229615213374224
2	0.0572701482513928
3	0.132238671756491
4	0.206011623379051
5	0.264341273540646
6	0.290329896742036
7	0.306139010913417
8	0.315041861222352
9	0.319754890464972
10	0.329140827837577
11	0.337980601793606
12	0.347792743707568
13	0.356418073131935
14	0.363669898813098
15	0.369436696112504
16	0.375645123049942
17	0.381203586376549
18	0.386477038328198
19	0.391506321705854
20	0.394311230801938
21	0.396357550297909
22	0.398293388034614
23	0.401315608589068
24	0.404743834342345
25	0.405956147807959
26	0.408659128341056
27	0.411075535162925
28	0.415204603554135
29	0.418928574804914
30	0.418257912221168
31	0.427326691365668
32	0.43726118720842
33	0.444517890233776
34	0.446429154879454
35	0.445591766430725
36	0.44902186778059
37	0.443115384136567
38	0.445595105230571
39	0.451164322506325
40	0.459919452731347
41	0.465904612299051
42	0.472238216473462
43	0.476594834780527
44	0.479918685368079
45	0.48104721557723
46	0.488719781588127
47	0.490015715732063
48	0.491350767762554
49	0.492689337032312
50	0.494769322099175
51	0.497243107108417
52	0.499338778983107
53	0.503666616994115
54	0.510840547919731
55	0.514716466286057
56	0.515428205624675
57	0.515898655211969
58	0.521184522582048
59	0.523157126770261
60	0.525741318197681
61	0.527601220047157
62	0.526943095806774
63	0.52353710360544
64	0.524720616948394
65	0.525167282543437
66	0.527293459628594
67	0.528107143391482
68	0.529574688675235
69	0.530950876940405
70	0.53258309008781
71	0.53490825885071
72	0.538344399383669
73	0.54565035168941
74	0.543166054615571
75	0.544444295499517
76	0.544829708789077
77	0.545173617069152
78	0.551092761981473
79	0.550866714922082
80	0.554187849265103
81	0.554155642932149
82	0.546970248265019
83	0.549494055792141
84	0.550204879141728
85	0.553861515285403
86	0.557232331128743
87	0.559967851081714
88	0.56390976824214
89	0.566852206548498
90	0.568201593212531
91	0.570430598988425
92	0.571407983076768
93	0.581421127085958
94	0.582194467678263
95	0.585756959183057
96	0.584435948352393
97	0.581155981966614
98	0.581814589976096
99	0.596691715048011
100	0.618657849742103
101	0.626593843888574
102	0.640273521481363
103	0.66222439365692
104	0.756656054330878
105	0.609265746296149
106	0.599164453212646
107	0.587828022278836
108	0.57777780648846
109	0.563036616567985
110	0.557878571303641
111	0.562866952400525
112	0.557478026351123
113	0.554849419368985
114	0.557565624245888
115	0.558401819133152
116	0.563370548101728
117	0.566164957029176
118	0.56648729000051
119	0.568926092952461
120	0.572604419399172
121	0.57797569184179
122	0.579398214876791
123	0.581636927757224
124	0.584815901395649
125	0.586804521513288
126	0.585626127399077
127	0.58749259185395
128	0.587989065839567
129	0.588567431623777
130	0.586681810705655
131	0.585935466015191
132	0.584821163375928
133	0.582688661604603
134	0.582390425885838
135	0.582017178199516
136	0.582938187326568
137	0.58082541698996
138	0.580437973456314
139	0.587251563813778
140	0.597204549945937
141	0.619764166225915
142	0.630281786237455
143	0.644042066899679
144	0.681758014397345
145	0.738485944726042
146	0.590807508574456
147	0.574574220105804
148	0.566203400811248
149	0.545536562852862
150	0.541052372255252
151	0.54273496479938
152	0.550202234272966
153	0.556647549455994
154	0.554327277863888
155	0.556334689635291
156	0.559988899002832
157	0.568619962280616
158	0.579355936629812
159	0.576591973433024
160	0.567719362658085
161	0.565034230032477
162	0.557063559158392
163	0.548325852551567
164	0.539371001029833
165	0.53272371621338
166	0.530385065360841
167	0.529688005638646
168	0.530152059164004
169	0.52765332832361
170	0.528929122604819
171	0.525577217374857
172	0.522544032709271
173	0.512418007921922
174	0.505122956282185
175	0.496449551312296
176	0.492371425393316
177	0.488214782163474
178	0.483490991041066
179	0.472088704064691
180	0.460640593844828
181	0.452727654071639
182	0.443360084063506
183	0.433911946673822
184	0.436863572627737
185	0.426698259445054
186	0.430598041110039
187	0.43084029443424
188	0.440787859973301
189	0.450309526300681
190	0.450652431354674
191	0.453809100065388
192	0.449652135644587
193	0.43932954992095
194	0.434994768633779
195	0.428551483694838
196	0.413106651620169
197	0.399116136520124
198	0.397674476848477


==> jasper_data_c3.txt <==
x	y
1	0.0140772652573606
2	0.0142498100957565
3	0.0474074681907317
4	0.0885385309845976
5	0.10542730038904
6	0.116431019351601
7	0.122753950396887
8	0.12649377352974
9	0.129895687653033
10	0.135373244150871
11	0.141406338196264
12	0.148015881351318
13	0.159199376043205
14	0.170530523122424
15	0.179021830636787
16	0.185398269746281
17	0.190907611236985
18	0.192502440997512
19	0.192173240512962
20	0.193357363334409
21	0.195512150327972
22	0.197828879672811
23	0.200040784228504
24	0.203193477785675
25	0.206215974334147
26	0.207215712741078
27	0.208312146306354
28	0.209151725303313
29	0.212437670263065
30	0.211673915834309
31	0.21636994135742
32	0.225270141149331
33	0.247187258360808
34	0.28470622878258
35	0.326522597909584
36	0.369207800016335
37	0.400257125395647
38	0.425361409446715
39	0.443924736089942
40	0.458601401365573
41	0.47218576067095
42	0.483186743763611
43	0.492512231227328
44	0.501008660237277
45	0.50700349704106
46	0.518346331703625
47	0.527783406974013
48	0.535575398386667
49	0.543717737104356
50	0.552050952310449
51	0.559636215049392
52	0.56815403142491
53	0.577594276075018
54	0.589736486985447
55	0.596746161025988
56	0.602324281228643
57	0.608026598029683
58	0.612276058214552
59	0.618693109792788
60	0.623063876070018
61	0.626862770202544
62	0.630711511355983
63	0.631624707721755
64	0.63873634247894
65	0.645618004241674
66	0.65342315955008
67	0.659594054207811
68	0.666773809482161
69	0.673811168675745
70	0.680644047366972
71	0.688423289890226
72	0.696134604861053
73	0.709264282414151
74	0.710121764838003
75	0.713940616282362
76	0.714904829352554
77	0.713899572947153
78	0.71638387498422
79	0.716706979897765
80	0.714327416740884
81	0.708676289783857
82	0.699307447373117
83	0.70539229693997
84	0.707836849562908
85	0.71360608679905
86	0.721246939242344
87	0.728547009351844
88	0.739902633875774
89	0.749132396291536
90	0.757017364987158
91	0.764715749998934
92	0.770920360618577
93	0.773515025268404
94	0.777851499332864
95	0.784147484042146
96	0.78626955293939
97	0.786930158464526
98	0.787584515104207
99	0.805444626700698
100	0.828047426923054
101	0.829883500933352
102	0.832450649604699
103	0.835806939462795
104	0.84938487542145
105	0.536939710622115
106	0.516175185001064
107	0.502591441596833
108	0.499700828515993
109	0.496888434880774
110	0.496663275431335
111	0.503566484482467
112	0.51322283642117
113	0.52898259161835
114	0.544866195813054
115	0.559938026436385
116	0.578241175817126
117	0.592558679528608
118	0.604109198436835
119	0.616451205828884
120	0.629204284942667
121	0.642561609339964
122	0.65372732748588
123	0.664726494595332
124	0.677397346941012
125	0.688188071162618
126	0.696150401535955
127	0.703743064340393
128	0.710839556652435
129	0.712202182428949
130	0.710962329805466
131	0.708213766526206
132	0.703702632941301
133	0.695521783220156
134	0.688575843053206
135	0.680914441187105
136	0.673778935634621
137	0.667650628029994
138	0.666696484811381
139	0.66828228884459
140	0.674200797521508
141	0.693321017752153
142	0.698753750920621
143	0.705716975969965
144	0.720773689260002
145	0.739388400033656
146	0.450943844255772
147	0.452674691687336
148	0.459846182519904
149	0.451916463187107
150	0.45879179676381
151	0.468768142390095
152	0.47725460992592
153	0.490544071532927
154	0.481693249566849
155	0.480794167382074
156	0.478808209994882
157	0.477801375508002
158	0.481412793825193
159	0.475812263279529
160	0.466598327937224
161	0.463918861893899
162	0.460729432344517
163	0.456829209256608
164	0.45370835488103
165	0.453474706304843
166	0.457009534803266
167	0.461704384034487
168	0.466578949519602
169	0.472904632294903
170	0.478318068989678
171	0.483801747492046
172	0.487792435356315
173	0.487331256243441
174	0.482377572572834
175	0.474634152763482
176	0.463736761335996
177	0.451569470296472
178	0.435174968170581
179	0.420309469718076
180	0.404562923353641
181	0.398228150088884
182	0.389961531507204
183	0.380564883670879
184	0.379981466683867
185	0.375938428543811
186	0.376701130918248
187	0.376584898741128
188	0.376931821582921
189	0.378894798984626
190	0.373550893035607
191	0.373331659982609
192	0.368249981215986
193	0.356063821925884
194	0.353637191233308
195	0.339923197953327
196	0.326383669907378
197	0.305436606253576
198	0.296121109340862


==> jasper_data_c4.txt <==
x	y
1	0.00453494237098692
2	0.000169331864343566
3	0.00276016648107291
4	0.00681019303181279
5	0.00703234944771993
6	0.00747484704969101
7	0.00762486386887692
8	0.00757140023827093
9	0.00761021980314058
10	0.00793793172083628
11	0.00838460730488703
12	0.00909589205565356
13	0.0110850597669376
14	0.0137815650696271
15	0.0156998561206978
16	0.0167738083453723
17	0.0172127958971459
18	0.0161743313023123
19	0.0144500508355072
20	0.0134954503138052
21	0.0129424079406354
22	0.0124946607121328
23	0.0117145810221859
24	0.0112515281573208
25	0.0110314911756073
26	0.0101164238153878
27	0.00936963666757901
28	0.00861046529023539
29	0.00846136426472882
30	0.00875341816179742
31	0.0083948725546036
32	0.00888468154385727
33	0.0128208863677967
34	0.023606406402455
35	0.0373379397390995
36	0.0520157792011576
37	0.0654087967083175
38	0.0760699198824155
39	0.0829197914758485
40	0.0866680602606471
41	0.0894331569423242
42	0.0912035019902317
43	0.0924738057413876
44	0.0935171803171187
45	0.0941001510367421
46	0.0953810160632073
47	0.0967312162812393
48	0.0979232620433201
49	0.0991243555561526
50	0.100245631890622
51	0.101246642545941
52	0.102345190794209
53	0.103573002036706
54	0.105032212827297
55	0.105324360098517
56	0.105500890859987
57	0.105939210479878
58	0.104713380768632
59	0.104185793870182
60	0.103079909049032
61	0.101786693189626
62	0.101834089545114
63	0.101520474852324
64	0.102761540453305
65	0.104076776936367
66	0.105725466143496
67	0.107201614459807
68	0.108874651828732
69	0.11044101116137
70	0.111871874604816
71	0.113206968884487
72	0.114425925940166
73	0.116256207196681
74	0.115742737742844
75	0.115480198029024
76	0.114272479722421
77	0.112128822774593
78	0.109357591570234
79	0.106781097950829
80	0.102407156243487
81	0.0970781112480302
82	0.0941674683470238
83	0.0940548482160483
84	0.0933699592699542
85	0.0932006810219114
86	0.0936562026140228
87	0.0943419519199937
88	0.0962106294906654
89	0.0980686510487506
90	0.0994654365621278
91	0.100700130910828
92	0.101619572316125
93	0.101155062042068
94	0.102314218065829
95	0.103010222852445
96	0.102901175475476
97	0.102163629187977
98	0.100964665559973
99	0.101131551521376
100	0.10121608057295
101	0.0977056282532564
102	0.0934761249979453
103	0.0897363630299489
104	0.0876102367949642
105	0.030885808859023
106	0.0281079053786611
107	0.0265653301007241
108	0.0254546532091004
109	0.0245320950155405
110	0.0244967959515032
111	0.0254940714135992
112	0.0269217537746594
113	0.0290159106087584
114	0.031197099875863
115	0.0333273036759572
116	0.0357374831654375
117	0.03792440165234
118	0.0398700513296196
119	0.0418713694942797
120	0.0437912183715125
121	0.0456901528020738
122	0.0473361864120018
123	0.0489122337103718
124	0.0504311948700194
125	0.0517947553160099
126	0.0528309805215363
127	0.0537633813956628
128	0.0544788981991852
129	0.0544978558780671
130	0.0541794413904219
131	0.0539883894717692
132	0.0535282686915544
133	0.0525825727923435
134	0.0514869425430873
135	0.0501848806756207
136	0.0489517843653085
137	0.0478944454694844
138	0.0472886598779531
139	0.0466603038684952
140	0.0461705514489826
141	0.0468848484816629
142	0.0467406631167468
143	0.0468263399206566
144	0.0478881287422553
145	0.0503240354229626
146	0.0124709548100065
147	0.0127204157814463
148	0.0133464433440126
149	0.0135779785231722
150	0.0140625994537651
151	0.0148221331955143
152	0.0154508545228179
153	0.0166672073257191
154	0.017226385357509
155	0.017664293086073
156	0.0182457175661078
157	0.0187942257268607
158	0.0196966812154549
159	0.0201215113375778
160	0.0204339507883174
161	0.0208438001525102
162	0.0211340415459882
163	0.0213890447617365
164	0.0215693429770853
165	0.021778686687427
166	0.0221135325265628
167	0.0226486754612274
168	0.0230876028082565
169	0.0237624075732429
170	0.0242734988260788
171	0.0248842166629037
172	0.0254487965369943
173	0.0257549360723956
174	0.0255379309107394
175	0.0252849249021941
176	0.0246221147398112
177	0.0238442901151238
178	0.0227135702689035
179	0.021519578871231
180	0.0203697189143937
181	0.0195344092093563
182	0.0186324399024723
183	0.017800509841884
184	0.0177714734343996
185	0.0175920653405184
186	0.0172149882585961
187	0.0166507802907951
188	0.0162644162294572
189	0.0158772283854645
190	0.0153644538988479
191	0.0149129685236819
192	0.0143498326547082
193	0.0135190523911457
194	0.0131771001202833
195	0.0125781212998824
196	0.0117318418360242
197	0.0109313073001532
198	0.0106071744977204


==> jasper_data_g1.txt <==
x	y
1	0
2	0.000369641689847899
3	0.00365534608333569
4	0.00887140164473913
5	0.00821426076604157
6	0.0086249739240665
7	0.00940532855426142
8	0.00989818421328458
9	0.00928211458508615
10	0.00973389899361019
11	0.0100213981824599
12	0.0111713947201806
13	0.0134713875779441
14	0.0165517355012584
15	0.0190570850468734
16	0.0204535093052667
17	0.0208642224632917
18	0.01975529717607
19	0.0177838745399774
20	0.0167570919714319
21	0.0164695927825823
22	0.0157303094028865
23	0.0148267408035163
24	0.0142928136763161
25	0.0135124590461212
26	0.0132249598572715
27	0.0122392485392252
28	0.01092496678183
29	0.0110071095005062
30	0.0115821076605276
31	0.0115410364100285
32	0.0116642503792038
33	0.0158124519038847
34	0.0273945597820902
35	0.0418516586780807
36	0.0584033941793391
37	0.0728194218248304
38	0.083990816545011
39	0.0903568686441352
40	0.0948336406081649
41	0.0967229207432593
42	0.0982836302213271
43	0.0996800544797204
44	0.100296124107919
45	0.100460409327593
46	0.102513974464684
47	0.102965758873208
48	0.103828256222079
49	0.106087178047022
50	0.106785390176218
51	0.107278245835241
52	0.108592527592637
53	0.10998895185103
54	0.111056805670075
55	0.112001445737622
56	0.111262162140248
57	0.112412158677969
58	0.111508590078599
59	0.110317522290379
60	0.109372882222832
61	0.107894315245762
62	0.108017529214937
63	0.106826461426717
64	0.108674670093635
65	0.109865737881855
66	0.111385376109423
67	0.112946085805169
68	0.114178224843888
69	0.115656791820957
70	0.116355003950154
71	0.117587142988873
72	0.118860353495769
73	0.120996061351536
74	0.120297849004662
75	0.120421062973837
76	0.118860353495769
77	0.117258572549524
78	0.114794294472086
79	0.11118001963925
80	0.107812172744764
81	0.102308617994511
82	0.100419338077094
83	0.0996800544797204
84	0.0993925555085487
85	0.0994336267590478
86	0.0992282702888743
87	0.100378266608917
88	0.102062190273838
89	0.10378718497158
90	0.105553250919821
91	0.10645681973687
92	0.106990746646392
93	0.106703247457542
94	0.109331810972332
95	0.109783595380856
96	0.109660381411681
97	0.108715741344134
98	0.106867532677217
99	0.108838955313309
100	0.10851038487396
101	0.105553250919821
102	0.100830051017441
103	0.0981193450016527
104	0.0928622181897501
105	0.0291195544798323
106	0.0326516865939928
107	0.029365982200505
108	0.0292427684490076
109	0.0290374117611562
110	0.0292427684490076
111	0.0296945526398537
112	0.0326516865939928
113	0.0347873944497598
114	0.0367588170858525
115	0.0388945247239417
116	0.0416052307397301
117	0.0438230813141733
118	0.0459177177017634
119	0.0479302115883552
120	0.0501069906946214
121	0.0522426985503884
122	0.053762336777957
123	0.0554873314756992
124	0.0571712549229422
125	0.0586087506495126
126	0.0596766044685572
127	0.0610319574764514
128	0.0612373141643028
129	0.0616069558541507
130	0.0606212445361044
131	0.0606623157866035
132	0.0604980305669291
133	0.0598408896882316
134	0.0586498219000117
135	0.0570069697032678
136	0.0559391158842232
137	0.0539676932481306
138	0.0543373351556564
139	0.054173049935982
140	0.0538034080284562
141	0.0547891193465025
142	0.0547480480960034
143	0.0556516166953736
144	0.0555284029438762
145	0.0596355332180581
146	0.0206999372436173
147	0.0165106642507593
148	0.0158124519038847
149	0.0201660101164171
150	0.019344584235723
151	0.020576723274442
152	0.0196731544573939
153	0.0209463649642899
154	0.0200838676154188
155	0.0223017179721841
156	0.0232052867892322

==> jasper_data_g2.txt <==
x	y
1	0
2	0.0141711868300075
3	0.0500650210004456
4	0.0966892933011206
5	0.116109233216027
6	0.132115042959112
7	0.141123995650044
8	0.147335537875056
9	0.153711240387254
10	0.163081793955212
11	0.172419071982327
12	0.181485702912295
13	0.191399766504305
14	0.200024934624316
15	0.207203702410766
16	0.214031959579867
17	0.220942299273467
18	0.226308627840734
19	0.227320220789963
20	0.217816563471364
21	0.195987432495512
22	0.175050103156764
23	0.169799132654838
24	0.164938600562184
25	0.159729780031021
26	0.153766701209262
27	0.143506565008499
28	0.133290799370067
29	0.127733688813124
30	0.134286864051023
31	0.13122324290928
32	0.127296662424492
33	0.116936698013931
34	0.101540950963854
35	0.0830793621804647
36	0.0626411738907077
37	0.0475493478913501
38	0.0416550391555737
39	0.0405103408684342
40	0.0376685598401827
41	0.0367013342787447
42	0.0410693791607586
43	0.0420499155734419
44	0.0436804440583275
45	0.0441574014134239
46	0.0424780675321527
47	0.0405968582269872
48	0.0374489371437182
49	0.037111740552156
50	0.03644621703714
51	0.0364817115822803
52	0.035913800447306
53	0.0354479349391572
54	0.0341790057440266
55	0.032302232860186
56	0.0323177611284584
57	0.0327836266366072
58	0.0243847350514122
59	0.0190760863104508
60	0.0209240200747738
61	0.0270290770770943
62	0.0297865581638199
63	0.0302413318250212
64	0.0311242574449333
65	0.0311486601431261
66	0.0313727192609154
67	0.0314126502273806
68	0.0317121364440461
69	0.0318607684629593
70	0.032120322125889
71	0.0321425074070546
72	0.0324619583133173
73	0.0326305566090985
74	0.0326039364938785
75	0.0321713465265723
76	0.0311109481809586
77	0.0256425723995953
78	0.0163141688024004
79	0.0197038962760288
80	0.0201187373834943
81	0.022791918528694
82	0.0290078971750309
83	0.0302834817957841
84	0.0300061808602843
85	0.0306672663667048
86	0.0310466129290301
87	0.0310732346315206
88	0.0313838111078629
89	0.0317409755635637
90	0.0317032620141257
91	0.0318563320416344
92	0.033162974786203
93	0.0389796390060762
94	0.0354479349391572
95	0.0358206260758597
96	0.0356919587465438
97	0.0360491232022446
98	0.0360114096528065
99	0.0361178932882274
100	0.0362487796218411
101	0.0360446851936491
102	0.0340902693811758
103	0.0308558309393539
104	0.0142266476520157
105	0.00688815599970492
106	0.0143797176795244
107	0.0184039089570828
108	0.0221130857497034
109	0.0223970421108258
110	0.0230315075020264
111	0.0220886846387812
112	0.0247529913540605
113	0.0280384526092952
114	0.0289790580555133
115	0.029362842626434
116	0.0301880900073107
117	0.0303123209153018
118	0.0304099301208023
119	0.0305031044922486
120	0.0309046347484688
121	0.0310599237802753
122	0.0311397873004763
123	0.0311752818456166
124	0.0316966065885031
125	0.0313616274139679
126	0.0315280082927219
127	0.0311730628413189
128	0.0314548001981436
129	0.0311841546882664
130	0.0311242574449333
131	0.0311109481809586
132	0.0308292092368633
133	0.0306827946349772
134	0.0307582201465827
135	0.0305031044922486
136	0.029932972765706
137	0.029422739869767
138	0.0288082407554344
139	0.0288104581724615
140	0.0280317971836726
141	0.0287749636273212
142	0.0269713988380589
143	0.0276280479231546
144	0.0234042002259996
145	0.0164694578342068
146	0.0328035929134751
147	0.0346559630991229
148	0.0290322998732237
149	0.0285509045095319
150	0.0275925533780143
151	0.0282336726075669
152	0.0290322998732237
153	0.0301570318834953
154	0.0282980062722248
155	0.0281671199386111
156	0.028519847972987
157	0.0290877591079613
158	0.0296578908345039
159	0.0289502189359956
160	0.0287372516651538
161	0.0287239408139085
162	0.0283046616978475
163	0.0281693389429089
164	0.0277988652232334
165	0.027492725168216
166	0.0269691798337612
167	0.0266497305147691
168	0.0271555269893831
169	0.0269115015947258
170	0.0269270314502689
171	0.0265410278750504
172	0.0265343724494278
173	0.0272109862241207
174	0.0261372770272618
175	0.0254628822568666
176	0.0256004224288323
177	0.0258222641295945
178	0.0252343851304818
179	0.0259065640711204
180	0.0247507723497628
181	0.0241518030909731
182	0.0240009504804915
183	0.0237236495449917
184	0.024193953061736
185	0.0239321803945087
186	0.0238234793420606
187	0.0240896868433423
188	0.0233931067917815
189	0.023521775708368
190	0.0231956693764826
191	0.0234907175845526
192	0.0233997622174041
193	0.0222284438150447
194	0.0228961847470878
195	0.0226610337823509
196	0.0227608619921492
197	0.0214897137927209
198	0.019362261675871


==> jasper_data_g3.txt <==
x	y
1	0
2	0.0131003027451734
3	0.0441814106705462
4	0.0850235289115867
5	0.0991513063551775
6	0.110967264706276
7	0.117388981231034
8	0.119700798962122
9	0.11995766865778
10	0.126893121851045
11	0.131003020644714
12	0.139736554900561
13	0.1479563524879
14	0.154378069012658
15	0.16079978689882
16	0.167221503423578
17	0.171588270551502
18	0.175698169345171
19	0.175698169345171
20	0.181606147840019
21	0.183917966932511
22	0.188027865726181
23	0.194192712555281
24	0.200357560745786
25	0.201641905139861
26	0.207036146966201
27	0.211916650762631
28	0.215512812887794
29	0.218081498953136
30	0.218081498953136
31	0.226044428206222
32	0.23657604352465
33	0.257125537492999
34	0.288206645418372
35	0.320058361069312
36	0.352680681723013
37	0.376569468120868
38	0.393522799964054
39	0.41047613180724
40	0.422548958492592
41	0.440529766395599
42	0.452088856412444
43	0.459794915969873
44	0.470840269318212
45	0.477005116147312
46	0.488821075859815
47	0.498838953148332
48	0.506801882401418
49	0.515535416657265
50	0.525039557277275
51	0.53171814349769
52	0.545075313215713
53	0.55355198049871
54	0.562799251423063
55	0.573073998407238
56	0.578211371899325
57	0.581807534024488
58	0.590027330250423
59	0.596705916470839
60	0.596962784805092
61	0.605696319060938
62	0.605182582392432
63	0.610576824218772
64	0.616484804075024
65	0.6211084395372
66	0.627016419393451
67	0.634465610616627
68	0.639089246078804
69	0.647565912000396
70	0.649877731092889
71	0.660923083079823
72	0.665289850207746
73	0.679160759317084
74	0.676335203556085
75	0.685325606146185
76	0.682243182050932
77	0.682500051746589
78	0.689435504939854
79	0.687123687208766
80	0.685839344176095
81	0.681986313716679
82	0.680958839018261
83	0.683013788415096
84	0.682243182050932
85	0.6920041923666
86	0.695857221464612
87	0.703563282383445
88	0.71460863437038
89	0.723599038321883
90	0.724626513020301
91	0.735158128338729
92	0.73695620940131
93	0.743377925926068
94	0.74183671319774
95	0.757762571703912
96	0.75545075261142
97	0.750827117149244
98	0.754166409578749
99	0.772917822484517
100	0.798604689944953
101	0.808879435567723
102	0.813759940725557
103	0.832511353631325
104	0.856400140029179
105	0.593366624041333
106	0.560230565357721
107	0.535571172595703
108	0.54533218291137
109	0.524268952274515
110	0.526580770005603
111	0.541479152451954
112	0.541479152451954
113	0.552010767770382
114	0.567422888246644
115	0.580523189630413
116	0.595421573438168
117	0.608778743156191
118	0.616227934379366
119	0.627530156061958
120	0.635493085315044
121	0.652960155188141
122	0.660409346411316
123	0.671968436428162
124	0.682756920080843
125	0.694572878431942
126	0.703820150717699
127	0.712039948305038
128	0.72411277499039
129	0.72334216998763
130	0.720002877558124
131	0.722828431957719
132	0.720773482560884
133	0.709984998908203
134	0.699196515255522
135	0.697912170861447
136	0.689178636605601
137	0.685839344176095
138	0.68789429357293
139	0.688151161907184
140	0.697655302527194
141	0.716406715432961
142	0.717691058465632
143	0.730020754846641
144	0.767523580658176
145	0.821722869978643
146	0.468785319921377
147	0.482399359335057
148	0.478803197209894
149	0.484711177066145
150	0.501407640575078
151	0.50449006467033
152	0.521186528179262
153	0.532231880166197
154	0.499609559512496
155	0.508599963464
156	0.503462589971913
157	0.49498592405032
158	0.494472186020409
159	0.492417236623574
160	0.480344409938222
161	0.474179561747717
162	0.468785319921377
163	0.466473500828885
164	0.466730370524542
165	0.468271581891466
166	0.476491379478806
167	0.484197439036235
168	0.496527135417244
169	0.496270267082991
170	0.496527135417244
171	0.511682387559252
172	0.521443396513516
173	0.518360972418264
174	0.512452992562012
175	0.503205721637659
176	0.492160368289321
177	0.481115014940982
178	0.463391076733632
179	0.432053100474006
180	0.419466535758743
181	0.415099767269416
182	0.414842898935163
183	0.388899163140473
184	0.388899163140473
185	0.38453239601255
186	0.387357951773549
187	0.399687648154558
188	0.401485727855736
189	0.3932659316298
190	0.394550274662471
191	0.397632698757724
192	0.39814643542623
193	0.371432094628781
194	0.377853811153539
195	0.356276842486772
196	0.340607853676257
197	0.325709471229906
198	0.313379774848897


==> jasper_data_g4.txt <==
x	y
1	0.05247653
2	0.06261148
3	0.14616854
4	0.2191402
5	0.28513
6	0.30990433
7	0.32048972
8	0.33107512
9	0.33715609
10	0.34346228
11	0.3542729
12	0.36463307
13	0.37048882
14	0.3776959
15	0.38107421
16	0.3894074
17	0.39346138
18	0.39909191
19	0.40337111
20	0.40517288
21	0.40832598
22	0.4085512
23	0.41012775
24	0.41373128
25	0.41688438
26	0.41688438
27	0.4171096
28	0.42251491
29	0.42634367
30	0.42656889
31	0.43129854
32	0.44255959
33	0.44661357
34	0.44819012
35	0.44909101
36	0.45066756
37	0.44728924
38	0.45089278
39	0.44999189
40	0.46665826
41	0.46530693
42	0.47251401
43	0.47499144
44	0.47927064
45	0.47972109
46	0.48512639
47	0.48805427
48	0.48782905
49	0.49391002
50	0.49526135
51	0.49818922
52	0.49999099
53	0.50314409
54	0.51080161
55	0.51305382
56	0.51508081
57	0.51463037
58	0.51913479
59	0.52273833
60	0.51981045
61	0.52724275
62	0.52746797
63	0.52341399
64	0.52611665
65	0.52499054
66	0.52791842
67	0.52611665
68	0.53107151
69	0.53039585
70	0.52994541
71	0.53332372
72	0.5362516
73	0.54345868
74	0.53895425
75	0.5405308
76	0.53985514
77	0.53827859
78	0.54323346
79	0.54435956
80	0.54413434
81	0.54976487
82	0.54255779
83	0.54390912
84	0.54616133
85	0.54908921
86	0.55471973
87	0.55201708
88	0.5553954
89	0.55899894
90	0.56012504
91	0.56147637
92	0.56845823
93	0.56958433
94	0.568233
95	0.5671069
96	0.57183654
97	0.568233
98	0.57228699
99	0.58399849
100	0.60561972
101	0.61372768
102	0.62701573
103	0.63377236
104	0.72228428
105	0.63354714
106	0.5639538
107	0.56192681
108	0.5639538
109	0.54706222
110	0.53940469
111	0.55201708
112	0.53985514
113	0.54030558
114	0.54638655
115	0.54931443
116	0.55449451
117	0.55787283
118	0.55899894
119	0.56057549
120	0.5639538
121	0.56913389
122	0.56913389
123	0.57026
124	0.57701663
125	0.57634097
126	0.58039495
127	0.58107061
128	0.5830976
129	0.58174628
130	0.57904362
131	0.57724185
132	0.58152105
133	0.57926884
134	0.57679141
135	0.57589052
136	0.57589052
137	0.5713861
138	0.57431398
139	0.58129583
140	0.58962902
141	0.60697105
142	0.63039405
143	0.63129493
144	0.66102413
145	0.68917677
146	0.55809805
147	0.57949406
148	0.58377327
149	0.54706222
150	0.53219762
151	0.54098124
152	0.55021531
153	0.57318787
154	0.54143169
155	0.5553954
156	0.55404407
157	0.56800778
158	0.58016973
159	0.57634097
160	0.56688168
161	0.56980955
162	0.55517018
163	0.55314319
164	0.53962992
165	0.53827859
166	0.53692726
167	0.53174718
168	0.5319724
169	0.53647682
170	0.53422461
171	0.53985514
172	0.53062107
173	0.52746797
174	0.51170249
175	0.51192771
176	0.50472064
177	0.49661267
178	0.49233347
179	0.48580206
180	0.46891047
181	0.46327994
182	0.45382065
183	0.44571269
184	0.44661357
185	0.44346048
186	0.43715429
187	0.45021711
188	0.45742419
189	0.46846003
190	0.46598259
191	0.45787463
192	0.45742419
193	0.44773968
194	0.45607286
195	0.43174898
196	0.42837066
197	0.4128304
198	0.4096773


==> pavia_data_gr.txt <==
x	y
1	0.087637188
2	0.072212018
3	0.05867432
4	0.053850624
5	0.054830215
6	0.056309807
7	0.055531746
8	0.053776077
9	0.05286593
10	0.052732143
11	0.053383787
12	0.052916667
13	0.052039399
14	0.052069161
15	0.052701247
16	0.053198696
17	0.054241497
18	0.055471939
19	0.057147109
20	0.058922902
21	0.061373583
22	0.064846939
23	0.0685428
24	0.072839286
25	0.078129819
26	0.083585601
27	0.087100057
28	0.089387188
29	0.091063776
30	0.093087868
31	0.095521825
32	0.096958333
33	0.097146542
34	0.097219104
35	0.096807823
36	0.095752834
37	0.094486395
38	0.093437642
39	0.092991497
40	0.093220522
41	0.093159864
42	0.092804989
43	0.093044501
44	0.093740079
45	0.094632937
46	0.095191043
47	0.095143141
48	0.095151077
49	0.095852324
50	0.096261905
51	0.097103741
52	0.098187358
53	0.098847789
54	0.099227324
55	0.098875
56	0.098205215
57	0.097962585
58	0.097619048
59	0.097254535
60	0.096797336
61	0.097058673
62	0.098111961
63	0.099710601
64	0.102162698
65	0.106019274
66	0.111765306
67	0.120526644
68	0.132547336
69	0.147943027
70	0.164373866
71	0.181545918
72	0.19988407
73	0.217527494
74	0.234622449
75	0.251808957
76	0.268994331
77	0.285244331
78	0.300413549
79	0.312432256
80	0.322288265
81	0.331491497
82	0.339786281
83	0.344713719
84	0.335567744
85	0.328533447
86	0.334653345
87	0.341783163
88	0.344273243
89	0.345518991
90	0.347501417
91	0.350479308
92	0.350703515
93	0.350049603
94	0.351622732
95	0.353903061
96	0.355224773
97	0.3548339
98	0.35169161
99	0.348925737
100	0.348383503
101	0.347560374
102	0.349690476
103	0.353013039


==> pavia_data_me.txt <==
x	y
1	0.10161593
2	0.088127551
3	0.080234694
4	0.084088435
5	0.087795918
6	0.087460317
7	0.087445862
8	0.087980726
9	0.088184807
10	0.08822619
11	0.089015306
12	0.089616497
13	0.09029195
14	0.091419218
15	0.091847506
16	0.09186678
17	0.09421627
18	0.09680924
19	0.098782596
20	0.101192177
21	0.103935374
22	0.107716553
23	0.111253685
24	0.114710601
25	0.118735261
26	0.123010488
27	0.125775794
28	0.127586168
29	0.129063209
30	0.131714002
31	0.134582766
32	0.136275227
33	0.137076814
34	0.138380952
35	0.139877834
36	0.140638039
37	0.140907313
38	0.141392007
39	0.142274943
40	0.143684807
41	0.144309524
42	0.144303571
43	0.145392007
44	0.146965986
45	0.14892432
46	0.15045068
47	0.150969104
48	0.151387188
49	0.152409864
50	0.152962302
51	0.154212018
52	0.155838152
53	0.15656576
54	0.156691043
55	0.155681406
56	0.154109127
57	0.153399376
58	0.152955499
59	0.152201531
60	0.151206633
61	0.150889739
62	0.151723923
63	0.153321712
64	0.15618254
65	0.161131236
66	0.169106859
67	0.180935091
68	0.19460941
69	0.209935658
70	0.224591553
71	0.238286281
72	0.251632086
73	0.262194728
74	0.270232143
75	0.27840958
76	0.287138605
77	0.294527211
78	0.301352324
79	0.306104592
80	0.31060941
81	0.315704082
82	0.320818594
83	0.322754819
84	0.31510856
85	0.310445295
86	0.315018424
87	0.319875567
88	0.321947846
89	0.322977891
90	0.324871315
91	0.327329932
92	0.327173469
93	0.326522959
94	0.327811791
95	0.329468821
96	0.330056689
97	0.329984977
98	0.328107426
99	0.325712868
100	0.324914399
101	0.323257937
102	0.323746599
103	0.326387755


==> pavia_data_tr.txt <==
x	y
1	0.084595994
2	0.069958388
3	0.059650131
4	0.0572285
5	0.056409758
6	0.054446475
7	0.052522887
8	0.050008894
9	0.048046875
10	0.047121002
11	0.046453451
12	0.044595463
13	0.043308828
14	0.042644093
15	0.042038145
16	0.041343995
17	0.041480418
18	0.042058706
19	0.042845545
20	0.044171834
21	0.046215976
22	0.04946516
23	0.053423384
24	0.057919346
25	0.063057931
26	0.068157515
27	0.071549404
28	0.07371414
29	0.075291694
30	0.077032678
31	0.078583551
32	0.078862108
33	0.07786733
34	0.076261423
35	0.073900824
36	0.070913675
37	0.067744615
38	0.064998817
39	0.062891319
40	0.061380426
41	0.060172365
42	0.059144868
43	0.058392338
44	0.057737149
45	0.057007139
46	0.056056911
47	0.054753549
48	0.053483233
49	0.052785248
50	0.052145398
51	0.051986741
52	0.05170749
53	0.050849258
54	0.049636831
55	0.048094199
56	0.046672977
57	0.045561521
58	0.044346565
59	0.04295749
60	0.041700269
61	0.041113985
62	0.041169223
63	0.041723523
64	0.043264809
65	0.047027089
66	0.053654088
67	0.063651273
68	0.078762892
69	0.099369207
70	0.12328635
71	0.148789001
72	0.176002774
73	0.207443619
74	0.243451167
75	0.280702554
76	0.319373123
77	0.354915184
78	0.38667367
79	0.413022479
80	0.434416041
81	0.451980663
82	0.462374918
83	0.462250204
84	0.455812826
85	0.46395541
86	0.47415727
87	0.479039205
88	0.479211366
89	0.478728827
90	0.47907682
91	0.480626224
92	0.479130263
93	0.476408902
94	0.476180769
95	0.475698148
96	0.47171361
97	0.466286635
98	0.46229096
99	0.459681462
100	0.45863732
101	0.457510281
102	0.460531576
103	0.465065193

==> samson_data_c1.txt <==
x	y
1	0.0237031403357126
2	0.030190724168126
3	0.0337025124332603
4	0.0352144177185351
5	0.0346894246813506
6	0.0363411912999169
7	0.0370966799326725
8	0.0376893009023469
9	0.0442917556825915
10	0.0459837275414609
11	0.0463371762226039
12	0.0426457696349306
13	0.0438286014466416
14	0.047952195593169
15	0.0487704487122818
16	0.0508158408474964
17	0.0516213802904002
18	0.0540767085219084
19	0.0564375141466933
20	0.0586167014398888
21	0.0593297268454697
22	0.0606361452086543
23	0.0615749747488876
24	0.0634236971225341
25	0.0646373640932361
26	0.065580269916507
27	0.068687308879247
28	0.0711195977068861
29	0.0742453499838798
30	0.0757617000363498
31	0.0798567302403896
32	0.0842451489316081
33	0.088186601786981
34	0.0903723926120044
35	0.0924931127145533
36	0.0988556492884941
37	0.103979348738922
38	0.108117546842586
39	0.110501691483491
40	0.112790485109254
41	0.117668490840862
42	0.11907321782012
43	0.121971388522511
44	0.123290551690451
45	0.124373852701569
46	0.125159568319357
47	0.124687465015673
48	0.125146753864482
49	0.12606528370196
50	0.126293977343851
51	0.126610035583421
52	0.125084886269342
53	0.123586815677023
54	0.120156004042917
55	0.116600154878008
56	0.111940860252847
57	0.107768312966508
58	0.105250139314424
59	0.105854597691751
60	0.105744522485466
61	0.103170670371308
62	0.0983543271755463
63	0.0942247769709382
64	0.0906695169137539
65	0.0886796172475535
66	0.0885265998235994
67	0.089247440439643
68	0.0883370398218309
69	0.0872997623652826
70	0.0877123599522193
71	0.0884773591338487
72	0.0884678341880225
73	0.0865670267537773
74	0.0849421104512669
75	0.0833807138914499
76	0.0816504963342187
77	0.0804450554707805
78	0.0787311407110584
79	0.0780822510042656
80	0.0770170014367016
81	0.0743675976187886
82	0.0708087398799544
83	0.0667971730886239
84	0.0648376992410407
85	0.0640785366616987
86	0.0649640383341529
87	0.0674384767688704
88	0.0701018304553571
89	0.075594719903297
90	0.0803522418212069
91	0.0835368861934937
92	0.0822823933571121
93	0.079828661241776
94	0.077723041596665
95	0.0749024377822454
96	0.0708084671160742
97	0.0653735436891978
98	0.0586534981044561
99	0.053484786777188
100	0.0471593667136198
101	0.0429900497920938
102	0.0378085804304391
103	0.0348231042746062
104	0.0316591677781282
105	0.0295377461159843
106	0.028696751259719
107	0.02857768418395
108	0.0283040806112049
109	0.0284752202961545
110	0.0280479300357263
111	0.027529613293345
112	0.0381844759057657
113	0.0460036311334744
114	0.0488729398375547
115	0.038203639805716
116	0.0314181386718557
117	0.0298810904712474
118	0.0303101585607323
119	0.030452123794595
120	0.0308493921292843
121	0.0312926279871614
122	0.0319430511639285
123	0.0331727399970162
124	0.0334535190886133
125	0.0345282873762943
126	0.0345448236378949
127	0.0354655842247671
128	0.0348693729664722
129	0.0359831371504624
130	0.0367861174378165
131	0.0376223714165973
132	0.0368181938475606
133	0.0352684821655229
134	0.0346625163883786
135	0.0334530393199053
136	0.0332940164213043
137	0.0326063829594212
138	0.0332283581475329
139	0.0331067385310302
140	0.0339427135202216
141	0.0353547027891527
142	0.0357520898014218
143	0.0362584839217573
144	0.0349421553969956
145	0.0375924444329223
146	0.0374818182513813
147	0.0386221607657608
148	0.0368431597192914
149	0.0376507073424888
150	0.0380224533826958
151	0.0383139772699972
152	0.0395642179470591
153	0.0395553548719323
154	0.0428533487843874
155	0.0467163281328999
156	0.0540048354340214


==> samson_data_c2.txt <==
x	y
1	0.0117931768452722
2	0.0135358973990805
3	0.0146923760493008
4	0.015503272753021
5	0.0157383201270235
6	0.0164772547977331
7	0.0169333178232051
8	0.0174773395644214
9	0.0195185508136879
10	0.0204042394108911
11	0.0210030909566511
12	0.0204909481789066
13	0.020947636178243
14	0.0221456236858351
15	0.0224260393956413
16	0.0230329472782242
17	0.0232923691625761
18	0.0241004608988508
19	0.0249914914336778
20	0.0257462390024338
21	0.0261355659416069
22	0.0266411570865528
23	0.0271520515054851
24	0.0278025799156069
25	0.0282785510068536
26	0.0286191612332986
27	0.0295664611311129
28	0.030253336008559
29	0.0310304592305763
30	0.0311328151196725
31	0.0318853540943485
32	0.0326001907261978
33	0.0330850650468174
34	0.033127912301609
35	0.0331845868383304
36	0.0343777456283619
37	0.0352801347983545
38	0.0359752656864767
39	0.036236139840605
40	0.0365131176645183
41	0.0375994080422973
42	0.0378436764289936
43	0.0385044427584361
44	0.0388172527703328
45	0.0391029140234888
46	0.0394111198847049
47	0.039437158520378
48	0.0397278312165041
49	0.0402549463554113
50	0.0405962181008026
51	0.0410290294503255
52	0.0410142541148218
53	0.0411749809739339
54	0.0408762778932895
55	0.0406132978950216
56	0.0400345350218903
57	0.0397179296178647
58	0.0399908498784094
59	0.0414815719662412
60	0.0430303430036571
61	0.044065138183206
62	0.0446016787754101
63	0.0453599542686667
64	0.0460629391715642
65	0.046848983630676
66	0.0480330411063979
67	0.0495497440992661
68	0.0503022724811647
69	0.0509932404077837
70	0.0522071944086939
71	0.053680317656216
72	0.0548800100713246
73	0.0552469968430406
74	0.0556803833803743
75	0.0561768716220939
76	0.0565204854305601
77	0.0572237245601144
78	0.057770636010995
79	0.0587800853225103
80	0.0603314214009645
81	0.0613524300807765
82	0.0623285036693787
83	0.0626544238321778
84	0.0635742121686268
85	0.0643503264286003
86	0.0651828821841931
87	0.0661651043504154
88	0.0666771761565515
89	0.0683837297906117
90	0.0701848456778238
91	0.0716858936050284
92	0.0719285593045098
93	0.0721827261120123
94	0.0737093227589369
95	0.0753050182111511
96	0.0768214399657804
97	0.0778984960898938
98	0.0772347399490408
99	0.0776596024784311
100	0.0765197852077239
101	0.0775404109586342
102	0.0774340811891105
103	0.0797220130530328
104	0.081621963260507
105	0.083745707075314
106	0.0854198505181177
107	0.0871279904205879
108	0.0879894019609934
109	0.0891257442710869
110	0.0894376538969078
111	0.0880918627185855
112	0.0972475026165932
113	0.104856744788953
114	0.110561145009253
115	0.102620980234985
116	0.0972200276003098
117	0.0958601506762901
118	0.0968455485571655
119	0.0974703492296298
120	0.0980080709165098
121	0.0981292888346162
122	0.0990085025966567
123	0.0994011117078954
124	0.100228750296237
125	0.100477315113431
126	0.101233488999659
127	0.102050443183114
128	0.0999759398938755
129	0.0995959091761156
130	0.0984877621911661
131	0.10081295414946
132	0.101148095324953
133	0.103354681544038
134	0.103547721670494
135	0.106120785148704
136	0.10607228188044
137	0.109457320936745
138	0.109093621633483
139	0.111709688080312
140	0.110906736489252
141	0.114790461258941
142	0.114121685200896
143	0.115765047091962
144	0.113204246342466
145	0.115823289889372
146	0.116173426730138
147	0.116119251029596
148	0.115774101268413
149	0.114156749942159
150	0.117235866410408
151	0.114997344556492
152	0.117812924376023
153	0.114653006731693
154	0.115406258070647
155	0.113878911455085
156	0.115827214513385

==> samson_data_c3.txt <==
x	y
1	0.00141107914042984
2	0.00226089067390325
3	0.00295110634586727
4	0.00340615054567618
5	0.0035171505328805
6	0.00397177179871341
7	0.0042144542974963
8	0.00452625052564423
9	0.00595745237327678
10	0.00647779161227734
11	0.00677737598747497
12	0.00623058553336106
13	0.0064907747493872
14	0.00721835865628086
15	0.00729966551952671
16	0.00757629271092312
17	0.00762772598668132
18	0.00801364856001776
19	0.00838608726113583
20	0.00868263183494162
21	0.00874275075893732
22	0.00890033695284704
23	0.00901346418680618
24	0.00923523251273003
25	0.00930354980418589
26	0.00937307974036134
27	0.00975145238650373
28	0.00997217039713863
29	0.0102331335296935
30	0.0101785449207865
31	0.0105720601241942
32	0.0110178939568494
33	0.0114281966557528
34	0.0116727437493469
35	0.0120327889640436
36	0.0131879611680758
37	0.0142800425033472
38	0.0153619766405346
39	0.0162291234947713
40	0.0171186153607403
41	0.0184057441352275
42	0.0190655337146689
43	0.0198711501100771
44	0.0203599708233597
45	0.0207791431438553
46	0.0211656088626921
47	0.0212628687604146
48	0.0214542779729862
49	0.021614609435429
50	0.0215294832970388
51	0.0213284700318834
52	0.0207406722387393
53	0.0201314311665379
54	0.0192197905465808
55	0.0183732226768652
56	0.017474394382509
57	0.0168169119283807
58	0.0165461593074601
59	0.0169649370650694
60	0.0174020542460282
61	0.0176036785133108
62	0.0175218229473408
63	0.0176124709187414
64	0.0176098590235784
65	0.0176171919265606
66	0.0177168107195227
67	0.0179461529564484
68	0.0178249294324548
69	0.0177301550761764
70	0.0179535943715366
71	0.0183457705765058
72	0.0186349594334633
73	0.0185381707298178
74	0.0183970798384287
75	0.0181328323866369
76	0.0177486468844509
77	0.0174996092615804
78	0.0172117523834104
79	0.0171895471797283
80	0.0172658086687791
81	0.0170875732938376
82	0.0167643572633666
83	0.0162871540725784
84	0.0161378387825231
85	0.0160605062117157
86	0.0161458315327045
87	0.0164061175614181
88	0.0167672122139474
89	0.0181483566374283
90	0.0201981520723499
91	0.0229490840013628
92	0.0259620097816936
93	0.0300023287654349
94	0.0354027987362382
95	0.0414588251444119
96	0.0477137557050846
97	0.0538954110532591
98	0.05880024013481
99	0.0653953880283211
100	0.0703113719203677
101	0.0774446526983594
102	0.0834041243912561
103	0.0919794901083832
104	0.0997140039991509
105	0.10768754139559
106	0.114770784345956
107	0.12109619161824
108	0.125555065193184
109	0.130110980179211
110	0.132441855896667
111	0.130662205005393
112	0.144628635530853
113	0.15624012726753
114	0.165999304780019
115	0.154393108492606
116	0.147392331525366
117	0.145505882493015
118	0.147148449251224
119	0.148022263311534
120	0.148335826736835
121	0.14879157933643
122	0.149090086780161
123	0.150347788884945
124	0.150599769204034
125	0.151293295518927
126	0.15182023118252
127	0.152482228734703
128	0.14938842048753
129	0.146884758399264
130	0.146377840733078
131	0.147496357196763
132	0.149852396900819
133	0.150121483817042
134	0.15305707673408
135	0.154185465752001
136	0.157387457351393
137	0.159185260182836
138	0.161917042211288
139	0.162560783698478
140	0.164445704494298
141	0.166440248548258
142	0.167539229030574
143	0.167478621948345
144	0.165746106551472
145	0.168571662343441
146	0.169121521262522
147	0.169494929845428
148	0.166932073672192
149	0.166960050783953
150	0.167540199204847
151	0.168081427755442
152	0.167899186499633
153	0.166238279733103
154	0.163098331027066
155	0.160399522347013
156	0.159536805185077


==> samson_data_g1.txt <==
x	y
1	0.0119619298694867
2	0.0140422654527657
3	0.0149090719753133
4	0.015775878497861
5	0.0159492398259823
6	0.0166426850204086
7	0.0169894076766513
8	0.0175094915429563
9	0.0192431045880516
10	0.0202832723206615
11	0.0208033563050255
12	0.0206299949769042
13	0.0209767176331469
14	0.0221902466938782
15	0.0225369693501208
16	0.0232304145445472
17	0.0235771370827308
18	0.0244439436052784
19	0.0253107501278261
20	0.0260041953222524
21	0.0263509179784951
22	0.0265242793066164
23	0.0270443631729214
24	0.0277378083673477
25	0.028431253561774
26	0.0287779762180167
27	0.0298181439506266
28	0.0305115891450529
29	0.0313783956676006
30	0.0313783956676006
31	0.032071840980086
32	0.0325919248463909
33	0.0329386473845746
34	0.0329386473845746
35	0.0329386473845746
36	0.0341521765633649
37	0.0348456217577912
38	0.0357124282803389
39	0.0360591508185225
40	0.0362325121466438
41	0.0372726799973128
42	0.0374460413254342
43	0.0379661251917391
44	0.0383128478479818
45	0.0388329317142868
46	0.0391796543705295
47	0.0390062930424081
48	0.0395263769087131
49	0.0400464607750181
50	0.0403931834312607
51	0.0407399060875034
52	0.0407399060875034
53	0.0409132672975657
54	0.0405665447593821
55	0.0403931834312607
56	0.0398730995649558
57	0.0395263769087131
58	0.0400464607750181
59	0.041606712491992
60	0.043166964327025
61	0.044207132059635
62	0.0445538547158776
63	0.045247299910304
64	0.0461141064328516
65	0.0469809129553993
66	0.0485411646723732
67	0.0499280550612259
68	0.0506215002556522
69	0.0511415841219571
70	0.0525284746288688
71	0.0540887263458428
72	0.0553022554065741
73	0.0554756167346954
74	0.0559957006010004
75	0.0565157845853644
76	0.0570358684516694
77	0.0575559523179743
78	0.0582493975124006
79	0.0596362880193123
80	0.0613699010644076
81	0.0622367074688962
82	0.0631035139914439
83	0.0637969591858702
84	0.0650104883646605
85	0.0660506562153295
86	0.0665707400816345
87	0.0674375466041821
88	0.0676109079323035
89	0.0693445208593397
90	0.071078133904435
91	0.0722916630832254
92	0.0722916630832254
93	0.072118301755104
94	0.073158469605773
95	0.0743719986665043
96	0.0759322503834782
97	0.0773191407723309
98	0.0762789730397209
99	0.0762789730397209
100	0.0748920825328093
101	0.0759322503834782
102	0.0762789730397209
103	0.0792261151455475
104	0.0814798120569478
105	0.0835601477582858
106	0.0854671220134434
107	0.08737409638666
108	0.0885876254473913
109	0.0899745158362439
110	0.0899745158362439
111	0.0887609867755126
112	0.0981224970773564
113	0.105403671795921
114	0.111297956125633
115	0.102456529690095
116	0.0977757745391728
117	0.0963888840322611
118	0.0965622453603824
119	0.0976024132110514
120	0.0977757745391728
121	0.0981224970773564
122	0.0991626649280254
123	0.0986425810617204
124	0.100202832778694
125	0.099509387466209
126	0.101589723167547
127	0.102109807033852
128	0.100202832778694
129	0.099509387466209
130	0.0977757745391728
131	0.100722916644999
132	0.100549555316878
133	0.103496697422705
134	0.1029766135564
135	0.105750394452164
136	0.1052303104678
137	0.109044259096174
138	0.108524175229869
139	0.111471317335696
140	0.110604510813148
141	0.113898375575217
142	0.113551653037034
143	0.114765182097765
144	0.11303156905267
145	0.11424509823146
146	0.115805349948434
147	0.114938543425886
148	0.115805349948434
149	0.113204930380791
150	0.116672156470982
151	0.114938543425886
152	0.118059046859834
153	0.115631988620313
154	0.115805349948434
155	0.113725014247096
156	0.115458627292191


==> samson_data_g2.txt <==
x	y
1	0.00182144261890406
2	0.00266210832321876
3	0.00294233039769403
4	0.00322255229913226
5	0.00336266316333285
6	0.00364288523780813
7	0.00392310713924636
8	0.00406321800344695
9	0.00504399491803633
10	0.00560443872091279
11	0.00574454975815042
12	0.00532421681947456
13	0.00546432768367515
14	0.00602477165958866
15	0.00616488252378925
16	0.00644510459826452
17	0.00644510459826452
18	0.00658521546246512
19	0.00686543736390335
20	0.00700554840114098
21	0.00700554840114098
22	0.00714565943837862
23	0.00742588133981685
24	0.00756599220401744
25	0.00770610324125508
26	0.00784621427849272
27	0.00812643617993095
28	0.00826654704413154
29	0.00854676911860682
30	0.00840665808136918
31	0.00854676911860682
32	0.00896710188424564
33	0.00938743482292151
34	0.00966765672435974
35	0.00994787879883501
36	0.0107885445031497
37	0.0116292103805014
38	0.012890209023492
39	0.014011096802282
40	0.0151319845810719
41	0.0163929832240625
42	0.0170935380641766
43	0.0180743148057289
44	0.018774869645843
45	0.0191952025845189
46	0.0197556463873953
47	0.0200358684618706
48	0.0204562012275094
49	0.0205963122647471
50	0.0204562012275094
51	0.0203160903633089
52	0.0197556463873953
53	0.0191952025845189
54	0.0180743148057289
55	0.0170935380641766
56	0.0161127613226243
57	0.0154122064825102
58	0.0148517626796337
59	0.0149918735438343
60	0.0151319845810719
61	0.0152720954452725
62	0.0151319845810719
63	0.0149918735438343
64	0.0149918735438343
65	0.0148517626796337
66	0.0147116516423961
67	0.0145715406051584
68	0.0142913187037202
69	0.0141512078395196
70	0.0141512078395196
71	0.0144314297409578
72	0.0147116516423961
73	0.0145715406051584
74	0.0145715406051584
75	0.0142913187037202
76	0.0138709857650443
77	0.0135907638636061
78	0.0131704309249302
79	0.012890209023492
80	0.012890209023492
81	0.0127500981592914
82	0.0126099871220538
83	0.0121896541833779
84	0.0120495433191773
85	0.0119094322819397
86	0.011769321244702
87	0.011769321244702
88	0.011769321244702
89	0.0126099871220538
90	0.0141512078395196
91	0.0165330942613001
92	0.0193353136217565
93	0.0232584205879658
94	0.0284425265432398
95	0.0343271871655908
96	0.0407722915908183
97	0.0472173961890828
98	0.0529619457741962
99	0.0605279381512507
100	0.0662724877363641
101	0.0746791458177332
102	0.0818248052561119
103	0.0917726838819098
104	0.101300229742069
105	0.111248108540904
106	0.119794877486474
107	0.127781202629167
108	0.134086196190194
109	0.139970856985582
110	0.142492854271563
111	0.139970856985582
112	0.151179734427408
113	0.162528722733434
114	0.173037045335145
115	0.1642100543151
116	0.158605615594187
117	0.156083618135169
118	0.158045171791311
119	0.158745726631425
120	0.158465504729987
121	0.159866614410215
122	0.157764949889873
123	0.160567169250329
124	0.159166059570101
125	0.160567169250329
126	0.160567169250329
127	0.16070728011453
128	0.158605615594187
129	0.153141287910512
130	0.153421509811951
131	0.151319845291608
132	0.156223729172407
133	0.15328139894775
134	0.158885837495626
135	0.156924284012521
136	0.163509499474986
137	0.162668833770671
138	0.168273272491584
139	0.16533094209389
140	0.169814493036013
141	0.16757271765147
142	0.170935380814803
143	0.167432606614232
144	0.168413383355785
145	0.170374937011927
146	0.170515047876127
147	0.171776046692155
148	0.166732051774118
149	0.169674382171812
150	0.167292495576995
151	0.169254049233137
152	0.166311718835443
153	0.163649610512224
154	0.160567169250329
155	0.154122064652065
156	0.150479179587294


==> samson_data_g3.txt <==
x	y
1	0.0220842354511264
2	0.0283789540829883
3	0.0319502679697706
4	0.0336589575571136
5	0.0330705247730895
6	0.0347683067515895
7	0.0355924916650316
8	0.0366964425859145
9	0.0430187931758395
10	0.0443909960179463
11	0.0446967151686675
12	0.0410547733590901
13	0.0423188632113349
14	0.0463426846054994
15	0.0471716182185502
16	0.0492040811812951
17	0.0499758455132804
18	0.0523305721680544
19	0.0547168459321647
20	0.0568342543970115
21	0.0577437752860729
22	0.0588390481641388
23	0.0601065414767853
24	0.0618713438923362
25	0.0632919717002607
26	0.0640824536322421
27	0.0670811687681441
28	0.0693441517234957
29	0.0722614203854073
30	0.0737295657867109
31	0.0781227717431068
32	0.0827462569500175
33	0.0868341765446125
34	0.0891706815359118
35	0.0915766363891909
36	0.0977799352623144
37	0.102772186315166
38	0.107037481922824
39	0.109581998627846
40	0.112076095293457
41	0.117244099010317
42	0.119032557689081
43	0.122165912234183
44	0.123933761749343
45	0.125266299304627
46	0.126377564410343
47	0.126298445283509
48	0.127227728507313
49	0.128720865645944
50	0.129393949547068
51	0.130076294922763
52	0.128691521281179
53	0.127398049175608
54	0.124123342305797
55	0.120446958752926
56	0.115505945273068
57	0.111127491637918
58	0.10837198499602
59	0.108750005155465
60	0.108659061803062
61	0.105880927357542
62	0.100749406679009
63	0.0963676564786747
64	0.0927738313183796
65	0.0905317886283845
66	0.0901541362874418
67	0.0908140750714205
68	0.0898269670033101
69	0.08879424878998
70	0.0891768895310135
71	0.0900473150240772
72	0.0899038327372907
73	0.0878649183031263
74	0.0859961960286329
75	0.0843145785340228
76	0.0824146467620073
77	0.0813431814409952
78	0.0797887830567422
79	0.0788720112606503
80	0.0777653699915546
81	0.0749222342698067
82	0.0713558728475732
83	0.067086255079567
84	0.0649018203186135
85	0.0639814764515146
86	0.064879790789687
87	0.0672627855657805
88	0.0699205506579546
89	0.0753947751909119
90	0.0802592481794853
91	0.0837895377389059
92	0.083365792336346
93	0.0815864955282049
94	0.0798607984039459
95	0.0768666882254843
96	0.072626361700138
97	0.0671658667576897
98	0.0603362595599577
99	0.0545697293381787
100	0.0475962889613196
101	0.0431368019807122
102	0.037866108155617
103	0.0351764252711777
104	0.0324816349827146
105	0.0309093831440923
106	0.0303403291219587
107	0.030152108777855
108	0.0296923303124515
109	0.0297455863952624
110	0.0290210174085883
111	0.0280341683107434
112	0.037415868363224
113	0.0439216353923183
114	0.0467680398161851
115	0.0373394110705318
116	0.0316642254813761
117	0.0304487267317305
118	0.0304560431299844
119	0.0309029855759859
120	0.0313874108756333
121	0.0313586104916466
122	0.0321665393897274
123	0.0322734131241915
124	0.0332667466343697
125	0.0336990470395753
126	0.0340101865981001
127	0.0348333116734522
128	0.0340844622388224
129	0.0354886751858733
130	0.0351653463175033
131	0.0366579298404637
132	0.0347376121999698
133	0.0347352987843455
134	0.032747483128654
135	0.0333683779461246
136	0.0321554760602018
137	0.0332208769980795
138	0.0319297106262596
139	0.0332531593538154
140	0.0324517691619847
141	0.035381336632984
142	0.0343585014749429
143	0.0354406948572888
144	0.0336699419846881
145	0.0355544855326039
146	0.0359767251578284
147	0.0360774565186157
148	0.0365549052452444
149	0.035602884718576
150	0.0374045998365448
151	0.036451557230146
152	0.0378855336597525
153	0.0375880522112564
154	0.0391520576241707
155	0.0447436450336513
156	0.0554662371341523


==> urban_data_c1.txt <==
x	y
1	0.344293443423719
2	0.346448882000933
3	0.356359803212394
4	0.331858470400326
5	0.342283351153681
6	0.347090000960764
7	0.356409526308265
8	0.368343981096777
9	0.364783725723988
10	0.367365298104982
11	0.370212206431784
12	0.377215949881052
13	0.375938995953458
14	0.378402808091347
15	0.373242155165865
16	0.379211767526331
17	0.381046048691091
18	0.386808984722768
19	0.384835977797986
20	0.383592489153493
21	0.39030811028665
22	0.396763790394727
23	0.395843142031642
24	0.401019801151225
25	0.402022393327817
26	0.41063030590425
27	0.412905863987797
28	0.422151949150603
29	0.435070917449552
30	0.434420853851842
31	0.441043162336533
32	0.445316510431062
33	0.450742466835427
34	0.458368576889673
35	0.464548504580123
36	0.477722503281721
37	0.48361780155609
38	0.484298116211312
39	0.49700382280682
40	0.504441424482477
41	0.509401859291698
42	0.513991903302049
43	0.519098341873681
44	0.547546172833615
45	0.524765827850987
46	0.5230283549403
47	0.530247440681796
48	0.535154540449723
49	0.534377842316032
50	0.531159693639152
51	0.53775663463299
52	0.54279266867743
53	0.518417569975931
54	0.531954489378038
55	0.552103833791704
56	0.543206814069097
57	0.523669628118026
58	0.570241706091013
59	0.557088932641733
60	0.559976237940156
61	0.564690884598088
62	0.573056161020548
63	0.582156025974776
64	0.580765510859731
65	0.588260468064246
66	0.593941536038574
67	0.586380340895594
68	0.578927704328014
69	0.581742207957937
70	0.565601081316851
71	0.561614013040431
72	0.617664701588589
73	0.622403790430007
74	0.621209459415772
75	0.620166546023717
76	0.626251305039813
77	0.624728584605547
78	0.634305916277798
79	0.641317270515437
80	0.639069395896737
81	0.6235095192055
82	0.601146853098228
83	0.675081368373108
84	0.683316714866686
85	0.667400846457884
86	0.671117624876833
87	0.674777810739664
88	0.681127572915586
89	0.687289413823149
90	0.682907563970337
91	0.679564155190642
92	0.686243389017433
93	0.670281141606051
94	0.661580606303313
95	0.743305811887191
96	0.750552261835436
97	0.746787616346504
98	0.74527499312596
99	0.743602226797102
100	0.7397650123193
101	0.738574804604559
102	0.742219533505441
103	0.743516384246999
104	0.743102271322257
105	0.745580993895522
106	0.756187608262418
107	0.758574811984833
108	0.756612600312663
109	0.749357432995016
110	0.741046530555454
111	0.748124804536986
112	0.743554711452141
113	0.746675708266658
114	0.744034989264767
115	0.741436014611891
116	0.745644001374934
117	0.749648528740355
118	0.76643931043701
119	0.768731789199716
120	0.754514327873912
121	0.725294701285986
122	0.78074221118193
123	0.821474157597536
124	0.813328814831636
125	0.808629714419697
126	0.806229640267037
127	0.818464568331103
128	0.83376811053153
129	0.835415652765122
130	0.825760968643695
131	0.829877103769904
132	0.844661123761927
133	0.860020154643016
134	0.863953184428097
135	0.828322230257429
136	0.83043398458685
137	0.818646372289649
138	0.807581268122481
139	0.812677176588055
140	0.791671530551379
141	0.778450030032706
142	0.775113109226886
143	0.774216813763242
144	0.782217611072787
145	0.796501835219013
146	0.810144594091539
147	0.814269700911399
148	0.777348881799235
149	0.736481396793426
150	0.720524317034298
151	0.707901644599867
152	0.688096809434571
153	0.67640342697647
154	0.66604665642093
155	0.668937230056485
156	0.653227261475846
157	0.644593351009098
158	0.678602181842992
159	0.703119915863416
160	0.716719528897992
161	0.707290784814278
162	0.734413310478335


==> urban_data_c2.txt <==
x	y
1	0.0134850944657742
2	0.0140337057941842
3	0.0155709811674314
4	0.0137425633917742
5	0.0149707719809318
6	0.0154790062131776
7	0.0159737281861258
8	0.0177241162582537
9	0.0169513320115844
10	0.0176266974913097
11	0.0178963095456643
12	0.0187590772442694
13	0.0187642331133567
14	0.0188474604356437
15	0.0185737457229586
16	0.0190525335253181
17	0.0195070234499261
18	0.0200506794798301
19	0.01993988188037
20	0.0197073512806734
21	0.0203035085971014
22	0.021140113025466
23	0.021203398208808
24	0.0219077504416364
25	0.0225208279956102
26	0.0240751871618129
27	0.0254084891403116
28	0.0273457534715544
29	0.0294452794031563
30	0.029927982635943
31	0.0308390757932162
32	0.0312160723038752
33	0.0315348620266644
34	0.0315843646538736
35	0.0310849688698879
36	0.0308003127307007
37	0.0303425577236238
38	0.0302303978797642
39	0.0306046643063076
40	0.0307012717523376
41	0.0308856731598578
42	0.0306368989255209
43	0.0307703097820123
44	0.0330006137584179
45	0.0301086605754379
46	0.0294874095550673
47	0.0286431739756118
48	0.0282659101809806
49	0.02808049472992
50	0.0301768915882884
51	0.0375962104470155
52	0.0485583353166188
53	0.0563205188240387
54	0.0678341417750337
55	0.0775719235584658
56	0.0798958630069429
57	0.0791867599198707
58	0.0856304079198368
59	0.0851275404570751
60	0.0864657391984594
61	0.0881325564819399
62	0.0896503033392651
63	0.091664882895142
64	0.0925120091012601
65	0.0947100797496793
66	0.0961836210230258
67	0.096887755038505
68	0.0965309274923197
69	0.0961048764101924
70	0.0948313156275521
71	0.0947672161104333
72	0.100981010654515
73	0.104426796457156
74	0.105591578688828
75	0.106956937527635
76	0.108625748895887
77	0.109291989705385
78	0.111281243566883
79	0.112866484576897
80	0.113974136473541
81	0.111424327434633
82	0.105167601317133
83	0.113492239396761
84	0.111088883467043
85	0.11389584335972
86	0.114758431577784
87	0.115856936853343
88	0.118373334965314
89	0.120633829548721
90	0.122210006576173
91	0.122808493265962
92	0.124328360748297
93	0.123124082467629
94	0.119254103227987
95	0.0635199352823364
96	0.0666835755213297
97	0.0708749230639172
98	0.0757242871613472
99	0.0796474937874496
100	0.0826996241001327
101	0.0858323088953804
102	0.0890388518703913
103	0.0917451537381936
104	0.0946605504371138
105	0.0977607871302977
106	0.101475984847121
107	0.104049011006849
108	0.105287658304829
109	0.104908106886506
110	0.103402742464924
111	0.103838358095249
112	0.102385182052868
113	0.101262811030166
114	0.0986793422879354
115	0.0966819326068086
116	0.0952209213994835
117	0.0938395530685183
118	0.0945076201032888
119	0.0409850385086265
120	0.0418818356318622
121	0.0413201433139454
122	0.0464805885094586
123	0.0497855376095975
124	0.0498682854562886
125	0.0496372927078524
126	0.0495441427371024
127	0.0498882615975425
128	0.0507512148024149
129	0.0514961072564082
130	0.0518082376915676
131	0.0527240042294694
132	0.0539375522281893
133	0.0558298263398956
134	0.0576439145096154
135	0.0577264066933765
136	0.0588114526499419
137	0.0593670107791757
138	0.0601614747258139
139	0.0614076287866909
140	0.0607076559651624
141	0.0606332163028768
142	0.060915642062766
143	0.0612262884477865
144	0.0614173568902981
145	0.0610568540818926
146	0.0598295730240718
147	0.0584336022078805
148	0.0554574692075563
149	0.0519891743068553
150	0.051455333323171
151	0.0502520901760822
152	0.0483065034569379
153	0.046800220112199
154	0.0448461689701921
155	0.0446575469722829
156	0.0428598733095656
157	0.0408397858100615
158	0.0401980619564822
159	0.0403814531941428
160	0.0404914885393117
161	0.0397282438771195
162	0.0372291744608091


==> urban_data_c3.txt <==
x	y
1	0.0117318752935355
2	0.0122408888906076
3	0.0150623720347235
4	0.0111384646945296
5	0.0125343645357246
6	0.0131367418510327
7	0.014121761562055
8	0.0156553730932407
9	0.0147599185713031
10	0.0151185222561237
11	0.0155330516552092
12	0.0164670161410114
13	0.0162063637680336
14	0.01610563531115
15	0.0153467185453725
16	0.0160296236096037
17	0.0163055227308957
18	0.0170664444358527
19	0.0166602440047783
20	0.0157997291253566
21	0.0168417802277263
22	0.0174489309923649
23	0.017296548624567
24	0.0179986231442027
25	0.0189790416925057
26	0.0214224013665807
27	0.0230921785312936
28	0.0262596423848661
29	0.0290002437495761
30	0.0293956731835609
31	0.0303707783963268
32	0.0303291290332341
33	0.0302927309167087
34	0.0291546035071434
35	0.0273441360266365
36	0.0259696918307227
37	0.024298407260958
38	0.0233256996692659
39	0.0230003764945598
40	0.0221439442732829
41	0.0214661835474594
42	0.0204554709273647
43	0.0198831635878982
44	0.0223001029662297
45	0.0164321110380548
46	0.0157781550587293
47	0.0139278581209559
48	0.0128184199272311
49	0.0120687881351236
50	0.0143368628352964
51	0.024525712100629
52	0.0427542926404189
53	0.0629489035462649
54	0.100538456823827
55	0.132870505294807
56	0.146835434231324
57	0.150263011805224
58	0.167192968649514
59	0.163921513584261
60	0.165807581581085
61	0.167216556701396
62	0.171574999658022
63	0.175199972457991
64	0.174747590580223
65	0.177888329038612
66	0.180025802674969
67	0.177821374514118
68	0.175581317564306
69	0.17656596474151
70	0.168983997348291
71	0.167966997706036
72	0.17129319098261
73	0.172211017681706
74	0.173541085945269
75	0.176495238414905
76	0.18119479529261
77	0.182927890459646
78	0.186585082500652
79	0.188145163669808
80	0.188102314468216
81	0.180940984630668
82	0.169406737705227
83	0.166794263302805
84	0.155799280460593
85	0.148635358511358
86	0.147417472680434
87	0.148013958122587
88	0.152102199751648
89	0.15642373513325
90	0.158003835677681
91	0.158901157802931
92	0.159761557139303
93	0.153448222002121
94	0.144889142812216
95	0.0334033134615427
96	0.0392917158021451
97	0.0385277114415217
98	0.0409571163112741
99	0.0446780733129469
100	0.0482520221377728
101	0.0521126151763108
102	0.0563848169652485
103	0.0604475897811872
104	0.0634160950824478
105	0.0669100609787798
106	0.0706832459059476
107	0.0728943443135939
108	0.0743788969238492
109	0.0740635137408837
110	0.0733451579308961
111	0.0730186604111742
112	0.0702167657202119
113	0.0682765791682076
114	0.0661595706319128
115	0.0633716328011993
116	0.0625268482239217
117	0.060404245512578
118	0.0618604555361413
119	0.0123758456395599
120	0.0101649947654219
121	0.0063614923289042
122	0.0140110367810544
123	0.0169689643422831
124	0.0154347064279165
125	0.0143113664727637
126	0.0144219304803396
127	0.015894581745309
128	0.0167652265840474
129	0.0177139994947089
130	0.0189510564257782
131	0.0193027567217788
132	0.0174949857940078
133	0.017724610129559
134	0.019152383816198
135	0.0224020403076883
136	0.0207305896190908
137	0.0224701371047497
138	0.0257995606524884
139	0.025878678036074
140	0.0260876255111689
141	0.0275022133098646
142	0.027999524575302
143	0.0266016563904128
144	0.0255422466923898
145	0.0234723057069583
146	0.0194037491595798
147	0.0178245857062871
148	0.0182678997161865
149	0.0162341598895554
150	0.0170699662373444
151	0.0131814224716381
152	0.0127956217621752
153	0.0125696791791699
154	0.0106782090307997
155	0.0120186083232573
156	0.00925704103487452
157	0.0068538360655826
158	0.00603445903482806
159	0.00656482835917061
160	0.00754049771807154
161	0.00999408973658548
162	0.00387650549573885


==> urban_data_c4.txt <==
x	y
1	0.675063065970137
2	0.679102741485259
3	0.682621501796836
4	0.656359458084391
5	0.66173204789232
6	0.667823475307368
7	0.680892861200769
8	0.686538888271494
9	0.687720337169802
10	0.682444275748569
11	0.685287884562394
12	0.688722754578271
13	0.68731251998467
14	0.693495404517136
15	0.681447644118108
16	0.691025494225242
17	0.689443564926565
18	0.692811365227866
19	0.688701901379585
20	0.685834020181397
21	0.691113967833038
22	0.695687768249685
23	0.690419353814566
24	0.696212531344146
25	0.695229262769636
26	0.69900291448571
27	0.700968346760254
28	0.70724862406071
29	0.718891738996285
30	0.709343581083636
31	0.71394501730379
32	0.712091480581746
33	0.719489751434484
34	0.726574969872116
35	0.725991822700906
36	0.735431152220481
37	0.738192602986599
38	0.732425287187631
39	0.741341864693414
40	0.744381032803891
41	0.739271023211472
42	0.742195158901853
43	0.743006690946386
44	0.765117606238081
45	0.741020569287353
46	0.730236976985096
47	0.733527655653884
48	0.72770766139178
49	0.720455697529055
50	0.710063199422244
51	0.71842987706791
52	0.723709699244848
53	0.697629712356764
54	0.715878927544419
55	0.734267004889661
56	0.716328656766021
57	0.690697158294136
58	0.742122585727353
59	0.715704214475635
60	0.716431040638894
61	0.714069442899626
62	0.722186296924665
63	0.727034175919261
64	0.714218952979993
65	0.717734625219694
66	0.714110494040212
67	0.701188272547298
68	0.685773419384882
69	0.680239622465867
70	0.644711306733622
71	0.644677006829182
72	0.695503540015866
73	0.695400870339501
74	0.685574461815002
75	0.676756326185149
76	0.6760857614849
77	0.665750598346898
78	0.667662034673917
79	0.665991293682825
80	0.656585591383863
81	0.622874609436214
82	0.603659183262947
83	0.672553955289539
84	0.661662294413246
85	0.635141793723472
86	0.632682946117961
87	0.631439843829789
88	0.635417604549414
89	0.637274117810264
90	0.627265715198754
91	0.61670234145785
92	0.61983842483536
93	0.596998511970951
94	0.58100295490864
95	0.598415076066276
96	0.591786181243011
97	0.583537550895739
98	0.580389432402892
99	0.575172476537955
100	0.568800142629828
101	0.565088088537084
102	0.565771531821511
103	0.565722645482756
104	0.562588092199551
105	0.563092524906591
106	0.570693939304742
107	0.569833695191876
108	0.565041282987166
109	0.556371970812217
110	0.548112981831067
111	0.549894882953479
112	0.542182656964852
113	0.541582173372071
114	0.536515030818034
115	0.52760693679639
116	0.528281318018878
117	0.526370613627631
118	0.540210145825769
119	0.526594380334774
120	0.503231147334998
121	0.471256721345979
122	0.524580438145587
123	0.549088899679181
124	0.530829385109591
125	0.52077744626128
126	0.511526464728299
127	0.519009089436058
128	0.527023486394647
129	0.523144742643344
130	0.514899332813469
131	0.515036215259064
132	0.517140614253449
133	0.524758368246358
134	0.527638305472334
135	0.512630359803448
136	0.511088704399274
137	0.504652026365969
138	0.506250532267179
139	0.504340138077283
140	0.490344971936152
141	0.484298788608041
142	0.483354284746182
143	0.479138630959014
144	0.48159637369005
145	0.485241291845457
146	0.488917686724471
147	0.493626909200577
148	0.484249086683712
149	0.468720769534998
150	0.470036500764205
151	0.461927767740827
152	0.460506020843154
153	0.457735849585123
154	0.453136190923273
155	0.460507641558078
156	0.449028358246141
157	0.439890119219913
158	0.450820370538433
159	0.449262354627051
160	0.44976786083989
161	0.446921066362753
162	0.4544791501632


==> urban_data_g1.txt <==
x	y
1	0.400198036141596
2	0.412575294991336
3	0.429078306790989
4	0.412575294991336
5	0.424952553841076
6	0.412575294991336
7	0.433204059740903
8	0.437329812690816
9	0.433204059740903
10	0.437329812690816
11	0.437329812690816
12	0.445581318590643
13	0.429078306790989
14	0.437329812690816
15	0.441455565640729
16	0.433204059740903
17	0.433204059740903
18	0.437329812690816
19	0.445581318590643
20	0.441455565640729
21	0.437329812690816
22	0.449707071540556
23	0.449707071540556
24	0.445581318590643
25	0.453832824490469
26	0.457958577440383
27	0.457958577440383
28	0.462084330390296
29	0.46621008334021
30	0.462084330390296
31	0.46621008334021
32	0.474461589240036
33	0.47858734218995
34	0.474461589240036
35	0.482713095139863
36	0.49096460103969
37	0.49096460103969
38	0.49096460103969
39	0.495090353989603
40	0.499216106939516
41	0.507467612839343
42	0.511593365789256
43	0.511593365789256
44	0.50334185988943
45	0.519844871689083
46	0.511593365789256
47	0.511593365789256
48	0.519844871689083
49	0.523970624638997
50	0.519844871689083
51	0.519844871689083
52	0.523970624638997
53	0.51571911873917
54	0.511593365789256
55	0.52809637758891
56	0.54047363643865
57	0.511593365789256
58	0.548725142338477
59	0.544599389388563
60	0.536347883488737
61	0.544599389388563
62	0.54047363643865
63	0.54047363643865
64	0.55285089528839
65	0.561102401188217
66	0.561102401188217
67	0.569353907088043
68	0.561102401188217
69	0.55285089528839
70	0.569353907088043
71	0.56522815413813
72	0.55285089528839
73	0.573479660037957
74	0.58998267183761
75	0.594108424787524
76	0.58998267183761
77	0.598234177737437
78	0.598234177737437
79	0.60235993068735
80	0.60235993068735
81	0.610611436587177
82	0.598234177737437
83	0.606485683637264
84	0.610611436587177
85	0.610611436587177
86	0.618862942487004
87	0.61473718953709
88	0.622988695436917
89	0.635365954286657
90	0.635365954286657
91	0.631240201336744
92	0.639491707236571
93	0.635365954286657
94	0.639491707236571
95	0.660120471986137
96	0.668371977885964
97	0.680749236735704
98	0.701378001485271
99	0.709629507385098
100	0.717881013284924
101	0.717881013284924
102	0.709629507385098
103	0.717881013284924
104	0.717881013284924
105	0.713755260335011
106	0.717881013284924
107	0.713755260335011
108	0.726132519184751
109	0.722006766234838
110	0.713755260335011
111	0.709629507385098
112	0.701378001485271
113	0.705503754435184
114	0.709629507385098
115	0.693126495585444
116	0.701378001485271
117	0.709629507385098
118	0.755012789834145
119	0.775641554583711
120	0.783893060483538
121	0.755012789834145
122	0.792144566383365
123	0.800396072283191
124	0.808647578183018
125	0.812773331132932
126	0.804521825233105
127	0.825150589982672
128	0.816899084082845
129	0.825150589982672
130	0.833402095882498
131	0.825150589982672
132	0.849905107682152
133	0.841653601782325
134	0.841653601782325
135	0.821024837032758
136	0.816899084082845
137	0.804521825233105
138	0.808647578183018
139	0.812773331132932
140	0.804521825233105
141	0.792144566383365
142	0.783893060483538
143	0.796270319333278
144	0.783893060483538
145	0.800396072283191
146	0.812773331132932
147	0.825150589982672
148	0.792144566383365
149	0.738509778034491
150	0.730258272134664
151	0.734384025084578
152	0.701378001485271
153	0.693126495585444
154	0.693126495585444
155	0.684874989685618
156	0.697252248535358
157	0.709629507385098
158	0.693126495585444
159	0.767390048683885
160	0.755012789834145
161	0.783893060483538
162	0.825150589982672


==> urban_data_g2.txt <==
x	y
1	0.0168081351374065
2	0.0163879317589713
3	0.0189091520295823
4	0.0151273216236659
5	0.0163879317589713
6	0.018068745272712
7	0.0176485418942768
8	0.0189091520295823
9	0.018068745272712
10	0.0184889486511472
11	0.018068745272712
12	0.0193293554080175
13	0.0189091520295823
14	0.0197495587864526
15	0.0189091520295823
16	0.0193293554080175
17	0.0201697621648878
18	0.0201697621648878
19	0.0201697621648878
20	0.0201697621648878
21	0.020589965543323
22	0.0210101689217581
23	0.020589965543323
24	0.0214303723001933
25	0.0226909824354988
26	0.0239515925708043
27	0.0252122027061098
28	0.0268930162198504
29	0.0289940331120262
30	0.0285738297335911
31	0.0298344398688966
32	0.0298344398688966
33	0.0302546432473317
34	0.0302546432473317
35	0.0298344398688966
36	0.0298344398688966
37	0.0289940331120262
38	0.0289940331120262
39	0.0277334229767207
40	0.0294142364904614
41	0.0298344398688966
42	0.0294142364904614
43	0.0294142364904614
44	0.0323556601395075
45	0.0285738297335911
46	0.0281536263551559
47	0.0273132195982856
48	0.0264728128414153
49	0.0256324060845449
50	0.0285738297335911
51	0.0365576939238592
52	0.0470627783847382
53	0.0554668459534415
54	0.0676527439280612
55	0.0794184385242458
56	0.0815194554164216
57	0.0785780317673754
58	0.0895033196066897
59	0.0869820993360787
60	0.0874023027145139
61	0.0882427094713842
62	0.0899235229851248
63	0.0945457601479116
64	0.0953861669047819
65	0.0974871837969578
66	0.0995882006891336
67	0.0979073871753929
68	0.0953861669047819
69	0.0958063702832171
70	0.0932851500126061
71	0.0983275905538281
72	0.101269014202874
73	0.106731658122531
74	0.106731658122531
75	0.108412471636272
76	0.110093285150013
77	0.110933691906883
78	0.113454912177494
79	0.11639633582654
80	0.115135725691235
81	0.110513488528448
82	0.117656945961846
83	0.119757962854021
84	0.115976132448105
85	0.113875115555929
86	0.115135725691235
87	0.116816539204975
88	0.121438776367762
89	0.124800403395243
90	0.125640810152114
91	0.126061013530549
92	0.12942264055803
93	0.126061013530549
94	0.122699386503068
95	0.067232540549626
96	0.069753760820237
97	0.0701739641986722
98	0.074796201361459
99	0.0798386419026809
100	0.0823598621732919
101	0.0865618959576435
102	0.0886629128498193
103	0.092864946634171
104	0.0953861669047819
105	0.0991679973106984
106	0.103790234473485
107	0.106731658122531
108	0.108412471636272
109	0.107992268257837
110	0.105891251365661
111	0.106731658122531
112	0.10337003109505
113	0.102109420959745
114	0.0987477939322632
115	0.0966467770400874
116	0.0966467770400874
117	0.0949659635263468
118	0.0958063702832171
119	0.0437011513572569
120	0.0432809479788218
121	0.0420203378435163
122	0.0521052189259602
123	0.0508446087906547
124	0.0495839986553492
125	0.0487435918984789
126	0.0483233885200437
127	0.0479031851416086
128	0.0483233885200437
129	0.0487435918984789
130	0.0479031851416086
131	0.0487435918984789
132	0.0483233885200437
133	0.0504244054122195
134	0.0521052189259602
135	0.0529456256828305
136	0.0546264391965712
137	0.0563072527103118
138	0.0571476594671821
139	0.0588284729809228
140	0.0584082696024876
141	0.0592486763593579
142	0.0609294898730986
143	0.0600890831162283
144	0.0600890831162283
145	0.0584082696024876
146	0.056727456088747
147	0.0525254223043953
148	0.0508446087906547
149	0.0462223716278679
150	0.0445415581141273
151	0.0449617614925624
152	0.0445415581141273
153	0.0428607446003866
154	0.0407597277082108
155	0.0416001344650811
156	0.0378183040591646
157	0.0399193209513405
158	0.036137490545424
159	0.0416001344650811
160	0.0357172871669888
161	0.0399193209513405
162	0.0390789141944701


==> urban_data_g3.txt <==
x	y
1	0.00665335994677312
2	0.00665335994677312
3	0.012097018085042
4	0.00786306175527733
5	0.00846791265952943
6	0.00786306175527733
7	0.0114921671807899
8	0.0133067198935462
9	0.0108873162765378
10	0.012097018085042
11	0.012097018085042
12	0.0127018689892941
13	0.0127018689892941
14	0.0133067198935462
15	0.0127018689892941
16	0.0127018689892941
17	0.0145164217020505
18	0.0151212726063026
19	0.0145164217020505
20	0.0133067198935462
21	0.0157261235105547
22	0.0157261235105547
23	0.0145164217020505
24	0.0157261235105547
25	0.0163309744148068
26	0.0181455271275631
27	0.0199600798403194
28	0.0211697816488236
29	0.023589185265832
30	0.023589185265832
31	0.0247988870743362
32	0.0254037379785883
33	0.0254037379785883
34	0.0241940361700841
35	0.0223794834573278
36	0.0217746325530757
37	0.0205649307445715
38	0.0199600798403194
39	0.0193552289360673
40	0.0187503780318152
41	0.0187503780318152
42	0.0169358253190589
43	0.0169358253190589
44	0.0199600798403194
45	0.0145164217020505
46	0.0145164217020505
47	0.0127018689892941
48	0.0114921671807899
49	0.0114921671807899
50	0.0133067198935462
51	0.0211697816488236
52	0.0362910542551261
53	0.0550414322869413
54	0.0931470392548238
55	0.133672049839715
56	0.149398173350269
57	0.15242242787153
58	0.172987358616101
59	0.168753402286337
60	0.170567954999093
61	0.171777656807597
62	0.174801911328858
63	0.180245569467126
64	0.180245569467126
65	0.182060122179883
66	0.182060122179883
67	0.182664973084135
68	0.177826165850118
69	0.177826165850118
70	0.168148551382084
71	0.170567954999093
72	0.177826165850118
73	0.180850420371379
74	0.179640718562874
75	0.182664973084135
76	0.186294078509648
77	0.188108631222404
78	0.191132885743664
79	0.193552289360673
80	0.192342587552169
81	0.181455271275631
82	0.176011613137362
83	0.169963104094841
84	0.161495191435311
85	0.153027278775782
86	0.151817576967278
87	0.150607875158773
88	0.159680638722555
89	0.164519445956572
90	0.165124296860824
91	0.162704893243816
92	0.165729147765076
93	0.157866086009799
94	0.148793322446017
95	0.035686203350874
96	0.0429444142018993
97	0.041129861489143
98	0.0423395632976472
99	0.0465735196274119
100	0.0489929232444203
101	0.053226879574185
102	0.0562511340954455
103	0.0610899413294623
104	0.0635093449464707
105	0.0671384503719834
106	0.0701627048932439
107	0.0725821085102523
108	0.0756063630315128
109	0.0743966612230086
110	0.0737918103187565
111	0.0731869594145044
112	0.0701627048932439
113	0.0683481521804876
114	0.0671384503719834
115	0.0635093449464707
116	0.0641141958507228
117	0.0635093449464707
118	0.0635093449464707
119	0.0163309744148068
120	0.00967761446803364
121	0.00544365813826892
122	0.0163309744148068
123	0.017540676223311
124	0.0181455271275631
125	0.0151212726063026
126	0.0163309744148068
127	0.0169358253190589
128	0.0181455271275631
129	0.0193552289360673
130	0.0193552289360673
131	0.0205649307445715
132	0.0181455271275631
133	0.0169358253190589
134	0.0181455271275631
135	0.0211697816488236
136	0.0211697816488236
137	0.0205649307445715
138	0.0254037379785883
139	0.023589185265832
140	0.0241940361700841
141	0.0260085888828404
142	0.0272182906913446
143	0.0241940361700841
144	0.0247988870743362
145	0.0241940361700841
146	0.0169358253190589
147	0.0169358253190589
148	0.0181455271275631
149	0.0139115707977984
150	0.0151212726063026
151	0.0102824653722857
152	0.0139115707977984
153	0.0108873162765378
154	0.0127018689892941
155	0.012097018085042
156	0.00967761446803364
157	0.00786306175527733
158	0.00544365813826892
159	0.00786306175527733
160	0.0012097018085042
161	0.0114921671807899
162	0


==> urban_data_g4.txt <==
x	y
1	0.702662721893491
2	0.705128205128205
3	0.707593688362919
4	0.690335305719921
5	0.700197238658777
6	0.692800788954635
7	0.707593688362919
8	0.717455621301775
9	0.705128205128205
10	0.712524654832347
11	0.710059171597633
12	0.714990138067061
13	0.712524654832347
14	0.722386587771203
15	0.717455621301775
16	0.722386587771203
17	0.722386587771203
18	0.724852071005917
19	0.722386587771203
20	0.717455621301775
21	0.722386587771203
22	0.729783037475345
23	0.727317554240631
24	0.724852071005917
25	0.727317554240631
26	0.734714003944773
27	0.737179487179487
28	0.739644970414201
29	0.754437869822485
30	0.747041420118343
31	0.759368836291913
32	0.756903353057199
33	0.766765285996055
34	0.769230769230769
35	0.769230769230769
36	0.774161735700197
37	0.781558185404339
38	0.774161735700197
39	0.781558185404339
40	0.788954635108481
41	0.786489151873767
42	0.791420118343195
43	0.788954635108481
44	0.806213017751479
45	0.791420118343195
46	0.742110453648915
47	0.774161735700197
48	0.779092702169625
49	0.771696252465483
50	0.769230769230769
51	0.766765285996055
52	0.761834319526627
53	0.747041420118343
54	0.737179487179487
55	0.749506903353057
56	0.732248520710059
57	0.710059171597633
58	0.747041420118343
59	0.724852071005917
60	0.717455621301775
61	0.719921104536489
62	0.717455621301775
63	0.719921104536489
64	0.717455621301775
65	0.714990138067061
66	0.712524654832347
67	0.700197238658777
68	0.682938856015779
69	0.663214990138067
70	0.645956607495069
71	0.648422090729783
72	0.675542406311637
73	0.670611439842209
74	0.665680473372781
75	0.658284023668639
76	0.653353057199211
77	0.643491124260355
78	0.643491124260355
79	0.645956607495069
80	0.631163708086785
81	0.596646942800789
82	0.586785009861933
83	0.599112426035503
84	0.599112426035503
85	0.594181459566075
86	0.586785009861933
87	0.586785009861933
88	0.594181459566075
89	0.599112426035503
90	0.586785009861933
91	0.571992110453649
92	0.571992110453649
93	0.554733727810651
94	0.539940828402367
95	0.552268244575937
96	0.537475345167653
97	0.552268244575937
98	0.552268244575937
99	0.547337278106509
100	0.542406311637081
101	0.537475345167653
102	0.539940828402367
103	0.535009861932939
104	0.532544378698225
105	0.527613412228797
106	0.532544378698225
107	0.530078895463511
108	0.530078895463511
109	0.520216962524655
110	0.515285996055227
111	0.517751479289941
112	0.505424063116371
113	0.505424063116371
114	0.500493096646943
115	0.495562130177515
116	0.490631163708087
117	0.495562130177515
118	0.502958579881657
119	0.502958579881657
120	0.493096646942801
121	0.488165680473373
122	0.522682445759369
123	0.517751479289941
124	0.502958579881657
125	0.500493096646943
126	0.500493096646943
127	0.500493096646943
128	0.505424063116371
129	0.502958579881657
130	0.498027613412229
131	0.502958579881657
132	0.507889546351085
133	0.512820512820513
134	0.510355029585799
135	0.493096646942801
136	0.493096646942801
137	0.485700197238659
138	0.483234714003945
139	0.480769230769231
140	0.470907297830375
141	0.458579881656804
142	0.458579881656804
143	0.456114398422091
144	0.46844181459566
145	0.46844181459566
146	0.480769230769231
147	0.493096646942801
148	0.473372781065089
149	0.461045364891519
150	0.46844181459566
151	0.46844181459566
152	0.451183431952662
153	0.473372781065089
154	0.453648915187376
155	0.446252465483235
156	0.470907297830375
157	0.451183431952662
158	0.458579881656804
159	0.44378698224852
160	0.470907297830375
161	0.46844181459566
162	0.493096646942801

